Adaptive Functional Thresholding for Sparse Covariance Function Estimation in High Dimensions

Covariance function estimation is a fundamental task in multivariate functional data analysis and arises in many applications. In this paper, we consider estimating sparse covariance functions for high-dimensional functional data, where the number of random functions p is comparable to, or even larger than the sample size n. Aided by the Hilbert--Schmidt norm of functions, we introduce a new class of functional thresholding operators that combine functional versions of thresholding and shrinkage, and propose the adaptive functional thresholding estimator by incorporating the variance effects of individual entries of the sample covariance function into functional thresholding. To handle the practical scenario where curves are partially observed with errors, we also develop a nonparametric smoothing approach to obtain the smoothed adaptive functional thresholding estimator and its binned implementation to accelerate the computation. We investigate the theoretical properties of our proposals when p grows exponentially with n under both fully and partially observed functional scenarios. Finally, we demonstrate that the proposed adaptive functional thresholding estimators significantly outperform the competitors through extensive simulations and the functional connectivity analysis of two neuroimaging datasets.

==> plots/HCP_new/high_adp_15_corr.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83"
"1",1,0.0598616572558522,0,0.00941609822938888,0,0,0.0176138830087126,0.0152310225811361,0.0178392075835083,0,0,0.0466358904415907,0.0341212682245451,0.0293497401447521,0,0,0,0.0194638010833899,0,0,0,0.00902323949275342,0,0,0,0.019351054802923,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0223381661816168,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0237307286216839,0,0,0,0.0245060560720358,0.0324624902071335,0,0,0,0,0,0.0216214353774402,0,0,0,0.00504393003861855,0.0178833126658814,0,0,0,0.0244912129616793,0,0
"2",0.0598616572558522,1,0.00626201693616254,0,0,0,0.0225016262884912,0.00435271597791479,0.00616168752835708,0,0,0.00987286355100795,0.0128059667556994,0.0390680846774991,0.0190118076514413,0,0,0.00368914839616021,0,0,0,0.00912759517250877,0,0,0,0.00545569902527279,0,0,0,0.00230087059754379,0,0,0,0,0.0353867437600281,0,0,0,0,0,0,0.0030749633914556,0.0445409770460329,0.00577111187684151,0,0,0,0,0,0,0,0,0,0,0,0.0169363062322311,0,0.0109086021154512,0,0,0.0306160789041878,0,5.74917763724749e-05,0,0,0.0320565783897603,0.00249467426273992,0,0,0,0,0.0168390154581004,0,0,0,0,0.00435601622063028,0,0,0,0.0117071506832329,0,0
"3",0,0.00626201693616254,1,0,0,0.00591575100667616,0,0,0,0.0268575402190816,0,0,0,0,0,0.00881328560069181,0.0337226187017859,0.0193068538224937,0.0366187639330911,0.0115189463486338,0.0106247737585333,0,0,0,0,0,0.00131881657748969,0,0.00150693384869711,0,0,0,0.0123247810979894,0.0100724174151614,0.00689848942698081,0,0.0217651667237817,0.0182191896858373,0.00937699822337733,0,0.0022078884728608,0.0308861151569549,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0144772453221915,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0.00941609822938888,0,0,1,0.0428879223211711,0,0.00596475944615464,0.0136204432358788,0.0406596840034912,0,0,0,0.0131164819997922,0,0,0,0,0,0,0,0,0.0149408000064922,0,0.0402757510723533,0.0371702409611984,0.0412540579214244,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0113650711145571,0,0
"5",0,0,0,0.0428879223211711,1,0.0193808414840392,0,0.0206234625770452,0.0589532707774454,0.0159257060906855,0,0,0.00621333847389289,0,0,0,0,0,0,0,0,0.0313232448244736,0,0.0264145298949748,0.0439236934015763,0.0279218414862613,0.0105740591905427,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.011274043731251,0,0
"6",0,0,0.00591575100667616,0,0.0193808414840392,1,0,0,0.0118501184388738,0.033765950482394,0,0,0,0,0,0,0.000405436619424845,0,1.15476897968494e-05,0.00314998176085551,0.0069347709493586,0.0119887399509412,0,0,0,0,0.0170403150743834,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"7",0.0176138830087126,0.0225016262884912,0,0.00596475944615464,0,0,1,0.0116299089531611,0.00608685197825672,0,0,0,0.00160070200115404,0.011415638645655,0,0,0,0,0,0,0,0.00440286554503245,0,0,0,0.0196646493291588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0181053803522824,0.000238058748027859,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000235427267588262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00723594107133687,0,0
"8",0.0152310225811361,0.00435271597791479,0,0.0136204432358788,0.0206234625770452,0,0.0116299089531611,1,0.00970938683808641,0,0,0,0.00547425416370527,0,0,0,0,0.0118948037348309,0,0,0,0.0149667429924795,0,0.00179062712202929,0.0245580164011402,0.00763105708267183,0,0.0174631781538383,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"9",0.0178392075835083,0.00616168752835708,0,0.0406596840034912,0.0589532707774454,0.0118501184388738,0.00608685197825672,0.00970938683808641,1,0.0174770342473572,0,0,0.00228533486019828,0,0,0,0,0,0,0,0,0.027546262454638,0,0.0183127526648809,0.0266259381695796,0.033125801262177,0.00325028469141154,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0107233612985029,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0144600914606843,0,0.0061135488418191,0.0230835964438424,0,0,0,0,0.00275972859966117,0.00212980516184269,0.0222180540442352,0,0.031094140584284,0,0
"10",0,0,0.0268575402190816,0,0.0159257060906855,0.033765950482394,0,0,0.0174770342473572,1,0,0,0,0,0,0,0.00503285958021538,0.00195268548893571,0.00514126982896812,0.00144797658888844,0.0168069430901419,0.0289740895370383,0,0,0,0,0.0397103674506991,0,0,0,0,0,0,0,0,0,0,0,0.0138889317468086,0,0.00117294095675633,0.00176222502420188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00100348502957729,0.038224498333825,0,0,0,0,0,0,0,0,0.0140637515760386,0,0,0,0,0
"11",0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"12",0.0466358904415907,0.00987286355100795,0,0,0,0,0,0,0,0,0,1,0.0423227225459475,0.0395698682647345,0,0,0,0.0390194970310291,0,0,0,0.00499145372679753,0,0,0,0.00980792299805259,0,0,0.0287140737858771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0353612730119295,0,0,0,0,0,0,0,0,0,0,0.0291398516254556,0.0352112404516957,0,0.00169077896551681,0,0.0175603621414069,0,0
"13",0.0341212682245451,0.0128059667556994,0,0.0131164819997922,0.00621333847389289,0,0.00160070200115404,0.00547425416370527,0.00228533486019828,0,0,0.0423227225459475,1,0.090729543253334,0.0137124511902951,0,0.0473629093135966,0.0406082994970164,0.00724471289881017,0,0,0.0354261042126032,0.000479114219020003,0.0163941327542149,0.0301989402472478,0.0599648093185931,0,0.016250141955708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0023237887883156,0,0,0,0,0,0,0,0,0,0.00794464272940481,0,0.0132482608645307,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0207444034315634,0.0434132590618455,0,0,0,0.0240928220888974,0,0
"14",0.0293497401447521,0.0390680846774991,0,0,0,0,0.011415638645655,0,0,0,0,0.0395698682647345,0.090729543253334,1,0.0552294344392155,0,0.0485160227111626,0.0338523007917782,0.018546632945454,0,0,0.0395956182890258,0,0,0.00667245204421955,0.0511709642139151,0,0.0120788642911909,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.006666461162179,0,0,0.0324754438588635,0,0.000859173762970013,0,0.00605300698473122,0.0278919652518205,0,0,0,0,0.0517870448795377,0,0.0452451059921253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0135074122062256,0.0480971461193663,0,0,0,0.0271241411337474,0,0
"15",0,0.0190118076514413,0,0,0,0,0,0,0,0,0,0,0.0137124511902951,0.0552294344392155,1,0,0.0194846096818671,0.0034116112283326,0.0194122061966251,0,0,0.0222474792175237,0,0,0,0.00647198748455623,0.00306231468496896,0,0,0,0,0,0,0,0.025747067357205,0,0,0,0,0,0,0,0.0139294344784169,0,0,0.0319650373107466,0,0.0223306981050598,0.00811817066206201,0.0406148356112169,0.0601028364736813,0.0318506672878768,0.0149759389797742,0.00363529267419433,0.0148277052054771,0.068577841514971,0.00703019130873793,0.0468801587046194,0,0.0293190362674432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0104637586569847,0.00449514860612049,0,0,0.00690962683362694,0,0
"16",0,0,0.00881328560069181,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00131478872942993,0,0.0247164012432163,0.0446079115212618,0.0390778209167258,0,0,0,0,0,0,0,0.0383825276119377,0,0,0,0,0.00358424187875316,0,0,0.000674630673037407,0.0144203881343288,0,0,0,0,0,0,0,0,0.00478163911462559,0,0,0,0,0.0366323873863515,0.0240921372513571,0.0317905620675446,0.0118730296297905,0,0.0329791616727528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"17",0,0,0.0337226187017859,0,0,0.000405436619424845,0,0,0,0.00503285958021538,0,0,0.0473629093135966,0.0485160227111626,0.0194846096818671,0.00131478872942993,1,0.0524837304317815,0.0711845962691317,0.0254616526929604,0.0200422325342528,0.0381219636708009,0,0.011152072490716,0.0149807954294528,0.0121632881080678,0.0317001015341115,0.0249626508237298,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0175249174217167,0,0,0.00352307441725301,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"18",0.0194638010833899,0.00368914839616021,0.0193068538224937,0,0,0,0,0.0118948037348309,0,0.00195268548893571,0,0.0390194970310291,0.0406082994970164,0.0338523007917782,0.0034116112283326,0,0.0524837304317815,1,0.0283106643714404,0.00607608861878899,0,0.0313488981875138,0,0.00419318081493794,0.00576427155392318,0.0119200723004443,0.00757015847409473,0.00124703341824709,0.0162578057969535,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0014744193441146,0,0,0,0,0,0
"19",0,0,0.0366187639330911,0,0,1.15476897968494e-05,0,0,0,0.00514126982896812,0,0,0.00724471289881017,0.018546632945454,0.0194122061966251,0.0247164012432163,0.0711845962691317,0.0283106643714404,1,0.041280461871872,0.0341586553015651,0.019951799402937,0,0,0,0,0.0320349963057532,0.00655305017211995,0.00159133140249986,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0230467779841431,0.0144012473521552,0,0.0173012868861895,0,0,0.0192177805682736,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"20",0,0,0.0115189463486338,0,0,0.00314998176085551,0,0,0,0.00144797658888844,0,0,0,0,0,0.0446079115212618,0.0254616526929604,0.00607608861878899,0.041280461871872,1,0.0608675103306911,0.000827677241092345,0,0,0,0,0.015432038371789,0,0.0100630258109693,0,0,0,0,0,0,0,0,0.0134632278905179,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0074813656340601,0,0.0124987572565983,0,0,0.0122590525787522,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"21",0,0,0.0106247737585333,0,0,0.0069347709493586,0,0,0,0.0168069430901419,0,0,0,0,0,0.0390778209167258,0.0200422325342528,0,0.0341586553015651,0.0608675103306911,1,0.0102927240845704,0,0,0,0,0.0245884540305805,0,0,0,0,0,0,0,0,0,0.00470079594099822,0.0339964733903993,0.00487926496981915,0,0.00124945482378278,0,0,0,0,0,0.0129680484098038,0,0,0,0,0.0273142460506968,0.00348850666351933,0.0454132443541253,0.00967302369466173,0,0.0273119101267222,0,0,0.00439387927413462,0,0,0,0,0,0,0,0.0198977446741577,0.00664133469284252,0,0,0,0,0,0,0,0,0.0206634031981529,0,0,0,0,0
"22",0.00902323949275342,0.00912759517250877,0,0.0149408000064922,0.0313232448244736,0.0119887399509412,0.00440286554503245,0.0149667429924795,0.027546262454638,0.0289740895370383,0,0.00499145372679753,0.0354261042126032,0.0395956182890258,0.0222474792175237,0,0.0381219636708009,0.0313488981875138,0.019951799402937,0.000827677241092345,0.0102927240845704,1,0,0.0136643681336645,0.0285248487851587,0.0420361697334599,0.0417541122632158,0.0096510447527999,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0234128050565692,0,0.0091329327497261,0,0,0,0,0,0,0,0,0,0,0.0259594318094226,0,0,0.00419476618172096,0,0,0,0,0.0107120050635146,0.0278349492019851,0.0101192352051855,0,0.0398477152226199,0,0
"23",0,0,0,0,0,0,0,0,0,0,0,0,0.000479114219020003,0,0,0,0,0,0,0,0,0,1,0.00158147580100202,0.00147341888084764,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"24",0,0,0,0.0402757510723533,0.0264145298949748,0,0,0.00179062712202929,0.0183127526648809,0,0,0,0.0163941327542149,0,0,0,0.011152072490716,0.00419318081493794,0,0,0,0.0136643681336645,0.00158147580100202,1,0.0397761771694278,0.0314552555420004,0,0.000209708441051533,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"25",0,0,0,0.0371702409611984,0.0439236934015763,0,0,0.0245580164011402,0.0266259381695796,0,0,0,0.0301989402472478,0.00667245204421955,0,0,0.0149807954294528,0.00576427155392318,0,0,0,0.0285248487851587,0.00147341888084764,0.0397761771694278,1,0.0512952793674276,0.000888829046175271,0.0182109852176607,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00950489612625293,0,0
"26",0.019351054802923,0.00545569902527279,0,0.0412540579214244,0.0279218414862613,0,0.0196646493291588,0.00763105708267183,0.033125801262177,0,0,0.00980792299805259,0.0599648093185931,0.0511709642139151,0.00647198748455623,0,0.0121632881080678,0.0119200723004443,0,0,0,0.0420361697334599,0,0.0314552555420004,0.0512952793674276,1,0,0.0127567016717703,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0049226886640085,0,0,0,0,0,0,0,0,0,0,0,0,0.0240845838920469,0,0.0251783143437146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0103340240322604,0.0363339491213996,0,0.0113785957705404,0,0.0379694875129502,0,0
"27",0,0,0.00131881657748969,0,0.0105740591905427,0.0170403150743834,0,0,0.00325028469141154,0.0397103674506991,0,0,0,0,0.00306231468496896,0,0.0317001015341115,0.00757015847409473,0.0320349963057532,0.015432038371789,0.0245884540305805,0.0417541122632158,0,0,0.000888829046175271,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00437889022790807,0,0,0.0092462305901768,0,0,0.0013665908170079,0,0,0,0,0,0,0,0,0.00440538644667869,0,0,0,0,0,0,0,0,0.00899435807517586,0,0,0,0,0
"28",0,0,0,0,0,0,0,0.0174631781538383,0,0,0,0,0.016250141955708,0.0120788642911909,0,0,0.0249626508237298,0.00124703341824709,0.00655305017211995,0,0,0.0096510447527999,0,0.000209708441051533,0.0182109852176607,0.0127567016717703,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"29",0,0,0.00150693384869711,0,0,0,0,0,0,0,0,0.0287140737858771,0,0,0,0.0383825276119377,0,0.0162578057969535,0.00159133140249986,0.0100630258109693,0,0,0,0,0,0,0,0,1,0,0,0,0,0.00876053885866235,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00494419112775066,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"30",0,0.00230087059754379,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"31",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"32",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0109623614957715,0.00519505476573083,0.0281799238107779,0,0,0,0,0,0,0.0262582520162973,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00611702127898443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"33",0,0,0.0123247810979894,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0109623614957715,1,0,0.0252132895789755,0,0.0212727417179222,0,0,0,0,0.0282005801136257,0,0,0.00572108998707476,0,0,0,0,0,0.0191499206043638,0,0,0,0,0,0.00160857238528968,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"34",0,0,0.0100724174151614,0,0,0,0,0,0,0,0,0,0,0,0,0.00358424187875316,0,0,0,0,0,0,0,0,0,0,0,0,0.00876053885866235,0,0,0.00519505476573083,0,1,0.00873628142090871,0,0,0,0,0,0,0.0353960945054723,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0110244958343695,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0,0.0353867437600281,0.00689848942698081,0,0,0,0,0,0,0,0,0,0,0,0.025747067357205,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0281799238107779,0.0252132895789755,0.00873628142090871,1,0,0.0113498329114747,0,0.00645755447988312,0.0198319514282065,0,0.0428124424114814,0.0386676963441369,0.00274345024613925,0.0152295506209072,0,0,0,0,0,0.0007108766095932,0,0,0,0,0.0148803786038365,0.00257617148581746,0,0,0,0,0.0131691313059631,0.017337343940385,0,0,0.00516486716148466,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"36",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00584720846211759,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"37",0,0,0.0217651667237817,0,0,0,0,0,0,0,0,0,0,0,0,0.000674630673037407,0,0,0,0,0.00470079594099822,0,0,0,0,0,0,0,0,0,0,0,0.0212727417179222,0,0.0113498329114747,0.00584720846211759,1,0.0354961361656039,0.0346233117555113,0,0.0270378725114246,0.0279637891311843,0,0,0.00618127827524196,0,0,0,0,0,0,0.0298661045743158,0.0310743345505211,0.0214710264110973,0,0,0.0294136778963218,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"38",0,0,0.0182191896858373,0,0,0,0,0,0,0,0,0,0,0,0,0.0144203881343288,0,0,0,0.0134632278905179,0.0339964733903993,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0354961361656039,1,0.00180736868600066,0,0.019696181777364,0.00232424878891934,0,0,0,0,0.00541618416456694,0,0,0,0,0.0144931069211517,0.0116073904146816,0.0326482031769662,0,0,0.0358517241172448,0,0,0,0,0,0,0,0,0,0,0.0021405900464835,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,0,0.00937699822337733,0,0,0,0,0,0,0.0138889317468086,0,0,0,0,0,0,0,0,0,0,0.00487926496981915,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00645755447988312,0,0.0346233117555113,0.00180736868600066,1,0,0.0337891476665412,0,0,0,0,0,0,0,0,0,0,0.0103676693689405,0,0.015741250960202,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"40",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0198319514282065,0,0,0,0,1,0,0,0.0125805773360156,0,0.00489205716601773,0,0,0,0,0,0,0.000880618173813744,0,0,0.0418790277341944,0,0,0,0,0,0,0,0,0,0,0,0.0223501982444746,0.0200762380113383,0,0,0,0,0,0,0,0,0,0.00756249088665642,0,0,0,0,0
"41",0,0,0.0022078884728608,0,0,0,0,0,0,0.00117294095675633,0,0,0,0,0,0,0,0,0,0,0.00124945482378278,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0270378725114246,0.019696181777364,0.0337891476665412,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0.00681262544345332,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"42",0,0.0030749633914556,0.0308861151569549,0,0,0,0,0,0,0.00176222502420188,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0262582520162973,0.0282005801136257,0.0353960945054723,0.0428124424114814,0,0.0279637891311843,0.00232424878891934,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0414792296073027,0,0,0,0,0.00491529269619015,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0.0223381661816168,0.0445409770460329,0,0,0,0,0.0181053803522824,0,0.0107233612985029,0,0,0,0,0.006666461162179,0.0139294344784169,0,0,0,0,0,0,0,0,0,0,0.0049226886640085,0,0,0,0,0,0,0,0,0.0386676963441369,0,0,0,0,0.0125805773360156,0,0,1,0.0233468486383576,0.0056913057590767,0,0,0,0,0,0,0,0,0,0,0.0622735715601749,0,0.0228585250983852,0,0,0.00909335503331174,0.0121109830032858,0.00884660201211103,0,0,0.0421652837368033,0.0147350434877854,0,0,0.0106848905246107,0.00233425362617847,0.0552439415093888,0,0,0,0,0.0120404073613979,0,0.0135517953528195,0.0144076046295608,0.0343912944188008,0,0
"44",0,0.00577111187684151,0,0,0,0,0.000238058748027859,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00274345024613925,0,0,0,0,0,0,0,0.0233468486383576,1,0,0,0,0,0,0,0,0,0,0,0,0.00271011917887709,0,0.00331148138710459,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"45",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00572108998707476,0,0.0152295506209072,0,0.00618127827524196,0,0,0.00489205716601773,0,0,0.0056913057590767,0,1,0,0,0,0,0,0,0.00196194625253456,0,0,0,0,0,0,0,0.0293588181990042,0,0,0,0,0,0,0,0.00458728597976919,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"46",0,0,0,0,0,0,0,0,0,0,0,0,0.0023237887883156,0.0324754438588635,0.0319650373107466,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0.0316279541824834,0,0,0.003144035432322,0,0,0,0,0.0262502869292875,0,0.0017340100010217,0,0,0,0,0.00572522827455551,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00278035176104701,0,0,0,0,0,0
"47",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00478163911462559,0,0,0,0,0.0129680484098038,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00541618416456694,0,0,0,0,0,0,0,0,1,0,0,0,0,0.0168309328718188,0.0125412806792875,0.0236412250499959,0,0,0.0155229146971243,0,0,0.000944004830109158,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"48",0,0,0,0,0,0,0,0,0,0,0,0,0,0.000859173762970013,0.0223306981050598,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0316279541824834,0,1,0,0.00385133335210955,0,0,0,0,0.00532979954535494,0.0149214688304528,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00811817066206201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0.00135063526219809,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"50",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00605300698473122,0.0406148356112169,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00385133335210955,0,1,0.023558378310082,0.00974090018211043,0.00424304933946456,0,0.00564511492929744,0.0327303049793433,0.00212127878684434,0.0124977638324154,0,0.00381472576557037,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,9.62742559141044e-05,0,0,0
"51",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0278919652518205,0.0601028364736813,0,0.0175249174217167,0,0.0230467779841431,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0191499206043638,0,0.0007108766095932,0,0,0,0,0,0,0,0,0,0,0.003144035432322,0,0,0.00135063526219809,0.023558378310082,1,0.041046070283499,0.0335850183137733,0.0193083277442867,0,0.0346450088514551,0.0143550914079844,0.0289904324919071,0,0.040462755286275,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"52",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0318506672878768,0.0366323873863515,0,0,0.0144012473521552,0.0074813656340601,0.0273142460506968,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0298661045743158,0.0144931069211517,0.0103676693689405,0.000880618173813744,0,0,0,0,0.00196194625253456,0,0.0168309328718188,0,0,0.00974090018211043,0.041046070283499,1,0.0777817546072753,0.0772350294416483,0.0474145629371137,0.0117674418296792,0.054104999887303,0,0,0.0534901114514034,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00853163508169484,0,0,0,0,0
"53",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0149759389797742,0.0240921372513571,0,0,0,0,0.00348850666351933,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0310743345505211,0.0116073904146816,0,0,0,0,0,0,0,0,0.0125412806792875,0,0,0.00424304933946456,0.0335850183137733,0.0777817546072753,1,0.0576982003994003,0.0197216496888298,0,0.0529533067796405,0,0,0.0385413664267007,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"54",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00363529267419433,0.0317905620675446,0.00352307441725301,0,0.0173012868861895,0.0124987572565983,0.0454132443541253,0,0,0,0,0,0.00437889022790807,0,0,0,0,0,0,0,0,0,0.0214710264110973,0.0326482031769662,0.015741250960202,0,0.00681262544345332,0,0,0,0,0,0.0236412250499959,0,0,0,0.0193083277442867,0.0772350294416483,0.0576982003994003,1,0.0398930759613671,0,0.0419646604962709,0,0,0.0402680203282859,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0101324651124778,0,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0148277052054771,0.0118730296297905,0,0,0,0,0.00967302369466173,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0418790277341944,0,0,0,0,0,0,0,0.00532979954535494,0,0.00564511492929744,0,0.0474145629371137,0.0197216496888298,0.0398930759613671,1,0.022716055462267,0.0112706814697215,0,0,0.0290421497086656,0,0,0,0,0,0,0,0.0106931896449432,0,0,0,0,0,0,0,0,0,0.0332401578195298,0,0,0,0,0
"56",0,0.0169363062322311,0,0,0,0,0,0,0,0,0,0,0.00794464272940481,0.0517870448795377,0.068577841514971,0,0,0,0,0,0,0.0234128050565692,0,0,0,0.0240845838920469,0,0,0,0,0,0,0,0,0.0148803786038365,0,0,0,0,0,0,0,0.0622735715601749,0.00271011917887709,0,0.0262502869292875,0,0.0149214688304528,0,0.0327303049793433,0.0346450088514551,0.0117674418296792,0,0,0.022716055462267,1,0,0.0580047932848155,0,0.0294538098554484,0,0,0,0,0,0.00217748472573043,0,0,0,0,0,0.0169326788598315,0,0,0,0,0.0320941204378826,0.01111800785719,0.0144743921379064,0.0287497343194169,0.0391907672495731,0,0
"57",0,0,0.0144772453221915,0,0,0,0,0,0,0,0,0,0,0,0.00703019130873793,0.0329791616727528,0,0,0.0192177805682736,0.0122590525787522,0.0273119101267222,0,0,0,0,0,0.0092462305901768,0,0.00494419112775066,0,0,0,0.00160857238528968,0.0110244958343695,0.00257617148581746,0,0.0294136778963218,0.0358517241172448,0,0,0,0.0414792296073027,0,0,0,0,0.0155229146971243,0,0,0.00212127878684434,0.0143550914079844,0.054104999887303,0.0529533067796405,0.0419646604962709,0.0112706814697215,0,1,0,0,0.0201007319673681,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00392759449795867,0,0,0,0,0
"58",0,0.0109086021154512,0,0,0,0,0,0,0,0,0,0,0.0132482608645307,0.0452451059921253,0.0468801587046194,0,0,0,0,0,0,0.0091329327497261,0,0,0,0.0251783143437146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0228585250983852,0.00331148138710459,0,0.0017340100010217,0,0,0,0.0124977638324154,0.0289904324919071,0,0,0,0,0.0580047932848155,0,1,0,0.00943681490886028,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0169428522896071,0,0,0,0,0,0
"59",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"60",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0293190362674432,0,0,0,0,0,0.00439387927413462,0,0,0,0,0,0.0013665908170079,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0293588181990042,0,0.000944004830109158,0,0,0.00381472576557037,0.040462755286275,0.0534901114514034,0.0385413664267007,0.0402680203282859,0.0290421497086656,0.0294538098554484,0.0201007319673681,0.00943681490886028,0,1,0,0,0,0,0,0,0,0.00312559997677207,0,0,0,0,0,0,0,0,0,0.0148511709656229,0,0,0,0,0
"61",0.0237307286216839,0.0306160789041878,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00909335503331174,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0123503623659293,0.0215576248234147,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"62",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00611702127898443,0,0,0.0131691313059631,0,0,0,0,0,0,0.00491529269619015,0.0121109830032858,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0123503623659293,1,0.0267886629943767,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"63",0,5.74917763724749e-05,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.017337343940385,0,0,0,0,0,0,0,0.00884660201211103,0,0,0.00572522827455551,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0215576248234147,0.0267886629943767,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"64",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"65",0.0245060560720358,0,0,0,0,0,0,0,0,0,0,0.0353612730119295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00784999048847136,0.00351918590331486,0,0,0.000699525355368832,0.00319185240672547,0.0111489456932737,0,0,0,0.0373908775593461,0.01791092426162,0,0.0223712624260377,0,0.0101159209800461,0,0
"66",0.0324624902071335,0.0320565783897603,0,0,0,0,0.000235427267588262,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00516486716148466,0,0,0,0,0,0,0,0.0421652837368033,0,0,0,0,0,0,0,0,0,0,0,0,0.00217748472573043,0,0,0,0,0,0,0,0,0.00784999048847136,1,0.00540893279675913,0,0,0.00141989579656748,0,0.0262277233549695,0,0,0,0,0.0166527256523385,0,0.00190848399935134,0,0.0148938199490213,0,0
"67",0,0.00249467426273992,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0223501982444746,0,0,0.0147350434877854,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00351918590331486,0.00540893279675913,1,0,0,0,0.00512144167725766,0.0175361719680518,0,0,0,0,0,0,0.0029206878079015,0,0,0,0
"68",0,0,0,0,0,0,0,0,0,0.00100348502957729,0,0,0,0,0,0,0,0,0,0,0.0198977446741577,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0021405900464835,0,0.0200762380113383,0,0,0,0,0.00458728597976919,0,0,0,0,0,0,0,0,0,0.0106931896449432,0,0,0,0,0.00312559997677207,0,0,0,0,0,0,0,1,0.0281515169823985,0,0.0140709681849305,0,0,0,0,0,0,0.0632852946171662,0,0,0,0,0
"69",0,0,0,0,0,0,0,0,0.0144600914606843,0.038224498333825,0,0,0,0,0,0,0,0,0,0,0.00664133469284252,0.0259594318094226,0,0,0,0,0.00440538644667869,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0281515169823985,1,0,0,0,0,0,0,0,0,0.0344485390970651,0,0,0,0,0
"70",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0106848905246107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000699525355368832,0.00141989579656748,0,0,0,1,0,0.0162345514642239,0,0,0,0,0,0,0.00191911782404871,0.0310482313759108,0,0,0
"71",0,0,0,0,0,0,0,0,0.0061135488418191,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00233425362617847,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00319185240672547,0,0.00512144167725766,0.0140709681849305,0,0,1,0.0243368041522346,0,0,0,0,0,0.0217638906729659,0.0641589831110999,0,0.0176874086031229,0,0
"72",0.0216214353774402,0.0168390154581004,0,0,0,0,0,0,0.0230835964438424,0,0,0,0,0,0,0,0,0,0,0,0,0.00419476618172096,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0552439415093888,0,0,0,0,0,0,0,0,0,0,0,0,0.0169326788598315,0,0,0,0,0,0,0,0,0.0111489456932737,0.0262277233549695,0.0175361719680518,0,0,0.0162345514642239,0.0243368041522346,1,0,0,0,0,0.0089258354265653,0,0.0322848024916396,0.00432826382200976,0.0602553955046227,0,0
"73",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0
"74",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0.00347578034006952,0,0,0,0,0
"75",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0104238302595801,0.000589320623799935,0,0,0,0,0,0
"76",0.00504393003861855,0,0,0,0,0,0,0,0,0,0,0.0291398516254556,0.0207444034315634,0.0135074122062256,0,0,0,0,0,0,0,0,0,0,0,0.0103340240322604,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0373908775593461,0,0,0,0,0,0,0,0,0,0.0104238302595801,1,0.0452366099738249,0,0.0345226028340026,0,0.0187796706013253,0,0
"77",0.0178833126658814,0.00435601622063028,0,0,0,0,0,0,0.00275972859966117,0,0,0.0352112404516957,0.0434132590618455,0.0480971461193663,0.0104637586569847,0,0,0.0014744193441146,0,0,0,0.0107120050635146,0,0,0,0.0363339491213996,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0120404073613979,0,0,0.00278035176104701,0,0,0,0,0,0,0,0,0,0.0320941204378826,0,0.0169428522896071,0,0,0,0,0,0,0.01791092426162,0.0166527256523385,0,0,0,0,0,0.0089258354265653,0,0,0.000589320623799935,0.0452366099738249,1,0,0.0365405846382831,0.00431672971024511,0.0444380724317015,0,0
"78",0,0,0,0,0,0,0,0,0.00212980516184269,0.0140637515760386,0,0,0,0,0.00449514860612049,0,0,0,0,0,0.0206634031981529,0.0278349492019851,0,0,0,0,0.00899435807517586,0,0,0,0,0,0,0,0,0,0,0,0,0.00756249088665642,0,0,0,0,0,0,0,0,0,0,0,0.00853163508169484,0,0.0101324651124778,0.0332401578195298,0.01111800785719,0.00392759449795867,0,0,0.0148511709656229,0,0,0,0,0,0,0,0.0632852946171662,0.0344485390970651,0,0.0217638906729659,0,0,0.00347578034006952,0,0,0,1,0.0272041389935298,0,0.00629520120632863,0,0
"79",0,0,0,0,0,0,0,0,0.0222180540442352,0,0,0.00169077896551681,0,0,0,0,0,0,0,0,0,0.0101192352051855,0,0,0,0.0113785957705404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0135517953528195,0,0,0,0,0,0,0,0,0,0,0,0,0.0144743921379064,0,0,0,0,0,0,0,0,0.0223712624260377,0.00190848399935134,0.0029206878079015,0,0,0.00191911782404871,0.0641589831110999,0.0322848024916396,0,0,0,0.0345226028340026,0.0365405846382831,0.0272041389935298,1,0.0132808920406433,0.0497220844097893,0,0
"80",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0144076046295608,0,0,0,0,0,0,9.62742559141044e-05,0,0,0,0,0,0.0287497343194169,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0310482313759108,0,0.00432826382200976,0,0,0,0,0.00431672971024511,0,0.0132808920406433,1,0.0100128249846506,0,0
"81",0.0244912129616793,0.0117071506832329,0,0.0113650711145571,0.011274043731251,0,0.00723594107133687,0,0.031094140584284,0,0,0.0175603621414069,0.0240928220888974,0.0271241411337474,0.00690962683362694,0,0,0,0,0,0,0.0398477152226199,0,0,0.00950489612625293,0.0379694875129502,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0343912944188008,0,0,0,0,0,0,0,0,0,0,0,0,0.0391907672495731,0,0,0,0,0,0,0,0,0.0101159209800461,0.0148938199490213,0,0,0,0,0.0176874086031229,0.0602553955046227,0,0,0,0.0187796706013253,0.0444380724317015,0.00629520120632863,0.0497220844097893,0.0100128249846506,1,0,0
"82",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0
"83",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1


==> plots/HCP_new/high_adp_30_corr.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83"
"1",1,0.0787780693601285,0.0117847352882924,0.0265496258959028,0.0111419093731035,0,0.0352687304729739,0.0325997767663717,0.0353831849573672,0.00432805926281175,0,0.0654005435701574,0.0524744463543112,0.0472853116586784,0.0109300969787883,0,0.0081822940076575,0.0377811731544591,0,0,0,0.0265700454259712,0,0.00963527323381826,0.0147292845030479,0.0366649355656397,0,0.0073599143593903,0.0121507467274541,0.00501829300608133,0,0,0,0,0.0145719221989972,0,0,0,0,0,0,0.000815584360786346,0.0401952582807687,0.000728380880523445,0,0,0,0,0,0,0,0,0,0,0,0.0108073690989515,0,0.00994931345442162,0,0,0.0407300064752024,0,0.00346342548036426,0,0.0432316079061346,0.0508459615331672,0.0137845857183197,0,0.00358449162649231,0,0,0.0394187678647711,0,0,0,0.0231412670217095,0.0357508084482828,0,0.00964621793487178,0,0.0423902945724453,0,0.00741376824869902
"2",0.0787780693601285,1,0.0241077835967453,0.00338798569612304,0,0,0.04017711201967,0.0216535843719578,0.0232378698133143,0.00842774025481303,0,0.02824792106536,0.0310651103652884,0.0576336144006851,0.037346995652253,0,0.00565004827313956,0.0219014927314698,0,0,0,0.0267768237659651,0,0,0,0.0225486149937716,0,0.00540388702033044,0,0.0198708140618734,0,0,0.0181587934571844,0,0.0541365374390009,0.00104027532982952,0,0,0.00401381828247951,0.00760283239562686,0,0.0208676492480845,0.0627668353624446,0.0222890829129693,0.000322095774343104,0,0,0,0,0,0.00762796593459101,0,0,0,0,0.0348766035640988,0,0.0282796294910226,0,0,0.0485356135134051,0.00764887824538399,0.01826263180829,0,0.0126583011023084,0.0505199149188524,0.0205187067930609,0,0,0,0,0.0339343944182353,0,0,0,0,0.0222791332532374,0.000789487644861682,0,0,0.0294494559566405,0,0.0122104401973057
"3",0.0117847352882924,0.0241077835967453,1,0,0,0.023365047397056,0,0.00798800872958084,0,0.045244612087588,0,0,0,0,0,0.0268928745630401,0.0520326935329042,0.0372842385479103,0.0549882750930543,0.029465425042378,0.0289198517191804,0.0150632737676233,0,0,0,0,0.0196197700793173,0,0.0190187985366317,0,0,0,0.0299824037818295,0.0282669847924286,0.025189895533601,0.00614231509193085,0.0403906370159595,0.0368913936658948,0.0273953661097098,0,0.0201410886940012,0.049104614182871,0,0,0,0,0,0,0,0,0,0.00456150330567966,0.000607850524377149,0.00664462929683865,0,0,0.0323169897311368,0,0,0,0,0,0,0,0,0,0,0,0.00422235367987009,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0.0265496258959028,0.00338798569612304,0,1,0.0614951695432284,0,0.0240278124284741,0.0316548450970718,0.058833255170154,0.00287290424655302,0,0,0.0305776994480928,0.00983162925158984,0,0,0.00597723186764018,0.00587512651364999,0,0,0,0.0318991667695445,0.00982142347759522,0.0587208318767412,0.0556599084388013,0.0592894622821602,0.000185446707355441,0.0111585191837021,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00233299035811147,0,0,0,0,0,0.0104888888220773,0,0,0,0,0.0115352080066978,0,0,0.00757174254673333,0,0,0,0.0109984555093504,0.0135973341347428,0,0.00614287334783478,0,0.0286878615511906,0,0
"5",0.0111419093731035,0,0,0.0614951695432284,1,0.0376314569198518,0.00647115758253193,0.0384691735500073,0.0780053425093654,0.0344066110422463,0,0,0.0232719418092163,0.00150593195860058,0,0,0.0171191626663645,0.0128600656795369,0,0,0,0.0490552458490532,0.0112132517751484,0.0450752366116668,0.0624212031492241,0.0456111657248699,0.0286596902057789,0.0131026859797299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0144461023425461,0,0,0.00987664758188579,0,0,0,0,0.0020760472945667,0,0.00835898008998874,0,0.0285696096955036,0,0
"6",0,0,0.023365047397056,0,0.0376314569198518,1,0,0.0143932756186999,0.0307972800626852,0.0531418339382729,0,0,0,0,0,0,0.0178768766782144,0.0135910078589699,0.0168119908901222,0.0207438380225492,0.0251539812743969,0.0303167796392428,0,0.00173383253586498,0.0144873421286814,0,0.0358131359855536,0,0,0,0,0,0,0,0,0,0,0,0.00794595114791833,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0105786072299136,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"7",0.0352687304729739,0.04017711201967,0,0.0240278124284741,0.00647115758253193,0,1,0.0293363806832647,0.0232886257530233,0,0,0.000893477676849792,0.019213180403647,0.0289971881594054,0,0,0,0,0,0,0,0.0213020961018355,0,0.00306434555393098,0,0.0372791685768103,0,0.00705984311951413,0,0.000120149476750726,0,0,0,0,0,0,0,0,0,0,0,0,0.0355056607236078,0.0161765735468602,0,0,0,0,0,0,0,0,0,0,0,0.0147880150586527,0,0.015235819795754,0,0,0.0166198316109967,0,0,0,0,0.0174774591217416,0,0,0,0,0,0.0157821296926549,0,0,0,0,0.0148586868786189,0,0,0,0.0245945083872559,0,0
"8",0.0325997767663717,0.0216535843719578,0.00798800872958084,0.0316548450970718,0.0384691735500073,0.0143932756186999,0.0293363806832647,1,0.027566122785415,0.00710760564207049,0,0.0075814053541476,0.022511686062111,0.0140740210325169,0,0,0.0166068727405069,0.0293150820154448,0,0,0,0.032524727359334,0.00638343498950206,0.0188869968660271,0.0422850789160457,0.0251176168277973,0.00607466684010314,0.0352713430781763,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00122419811061836,0,0,0,0,0,0,0,0,0.0123728491292857,0,0
"9",0.0353831849573672,0.0232378698133143,0,0.058833255170154,0.0780053425093654,0.0307972800626852,0.0232886257530233,0.027566122785415,1,0.0368103577523616,0,0.0057901036849951,0.0193447948967816,0.00965984711671891,0,0,0.00292562923648129,0.0115002944401199,0,0,0,0.0463307371020345,0,0.0361844327536377,0.0445872129072898,0.0509885097663911,0.0220983578922259,0.00227166201220653,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0279223092874996,0,0,0,0,0,0,0,0,0,0,0,0,0.00977499634506484,0,0.00233619155795199,0,0,0,0,0,0,0.0148668455662297,0.0144055195404911,0.00682559822243699,0,0.0333750908199268,0,0.024950573195344,0.0407570326074454,0,0,0,0.0158221431114666,0.019440967630216,0.0204954541403828,0.0404157858267076,0,0.0487649325600058,0,0
"10",0.00432805926281175,0.00842774025481303,0.045244612087588,0.00287290424655302,0.0344066110422463,0.0531418339382729,0,0.00710760564207049,0.0368103577523616,1,0,0,0,0,0.00204335259371637,0.00699289897310461,0.0230029625523432,0.0194709632352121,0.022652363701209,0.0194844923527227,0.0353787595892591,0.0478419779164747,0,0.00748066792973495,0.0043058435738637,0,0.0585945373326096,0,0,0,0,0,0,0.00333543747288308,0.0139284562628039,0.0016941903003432,0.0132261968434437,0.0178747203396098,0.0323743609374724,0,0.0195890480933268,0.0193580464412932,0,0,0.0023468272811215,0,0,0,0,0,0,0.00600873242464828,0,0.0014806574255104,0,0,0.0167444294960788,0,0,0,0,0,0,0,0,0,0,0.0189042319122522,0.0574531055483101,0,0,0.00416178234273923,0,0,0,0,0,0.0325876627719662,0,0,0.00339024491921706,0,0
"11",0,0,0,0,0,0,0,0,0,0,1,0,0.00120427227914712,0.00341546383172655,0,0,0,0,0,0,0,0,0,0,0,0.0159928096953104,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00500406765715783,0.00566412368088385,0,0,0,0,0,0
"12",0.0654005435701574,0.02824792106536,0,0,0,0,0.000893477676849792,0.0075814053541476,0.0057901036849951,0,0,1,0.0609227851945909,0.0578205165652921,0.00723776461689069,0,0.0152969390936706,0.0574464831398792,0,0,0,0.0229292580341284,0,0,0.00211395184428142,0.0274698496849481,0,0,0.0478511207112345,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00228039302545792,0,0.00160244846258777,0,0,0,0,0,0,0.0543543419912056,0.00589357773565805,0,0,0,0,0,0.0138185951887358,0,0.00915301229533987,0.010490472630121,0.0480594888042968,0.053965248997951,0,0.0198008022477584,0.00847486736102267,0.0356124606900161,0,0
"13",0.0524744463543112,0.0310651103652884,0,0.0305776994480928,0.0232719418092163,0,0.019213180403647,0.022511686062111,0.0193447948967816,0,0.00120427227914712,0.0609227851945909,1,0.109560203173837,0.031902224562488,0,0.065381005520191,0.0584544731168652,0.0252067764877928,0.00424322919763121,0,0.0526650524124859,0.0175268134123423,0.0336950216221856,0.0478510753908444,0.077614871667087,0.00726927073658893,0.033728382577016,0.00267922772839731,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0196830223869162,0,0,0,0,0,0,0,0,0,0.0251906240940062,0,0.0303913851106646,0,0,0.00652141677230103,0,0,0.00816187735078127,0.005680613198913,0,0,0,0,0,0,0,0,0.000914317787419021,0,0.0388698752457401,0.061309800839371,0,0.0104581172527841,0,0.0418432196996513,0,0
"14",0.0472853116586784,0.0576336144006851,0,0.00983162925158984,0.00150593195860058,0,0.0289971881594054,0.0140740210325169,0.00965984711671891,0,0.00341546383172655,0.0578205165652921,0.109560203173837,1,0.0742992060696718,0,0.0666103662951711,0.0514685850855542,0.0365698390466875,0.00844950058639415,0,0.0568944575145797,0.00806085520382645,0.0158939016251659,0.0240149446329711,0.0684893594090996,0.0111726622704862,0.0292498489030762,0.0140650798804531,0,0,0,0,0,0.0030883776532452,0,0,0,0,0,0,0,0.0239093745244774,0.00517288236318217,0,0.0498517270451453,0,0.0179835874337507,0.00435754909270759,0.0239532533832891,0.0454142542502937,0,0,0,0.00271500433102825,0.0695988741523585,0,0.063112235087455,0,0.0135245684068124,0.0163495632522603,0,0,0,0.00431052798340389,0.00360192144482799,0,0,0,0,0,0.000331747338682923,0,0.0107284966955482,0,0.0313182710498188,0.0657663882021238,0.00774243469887948,0.00885045955804404,0.00594302351242822,0.0445389365777913,0,0
"15",0.0109300969787883,0.037346995652253,0,0,0,0,0,0,0,0.00204335259371637,0,0.00723776461689069,0.031902224562488,0.0742992060696718,1,0.0164536379520395,0.0374060655630252,0.0209449737405603,0.0373579624358103,0.00966711763241635,0.00860258043429985,0.0398600677553264,0,0,0,0.0236156622585176,0.0204656935967645,0.00949749180394321,0.0117804079227239,0,0,0,0,0,0.0436858645345583,0,0,0,0,0.00326303214160548,0,0,0.0315764661994856,0.00846690201340741,0.0100619726674037,0.0497150423875118,0,0.0397137144919506,0.0256736852467828,0.0588152829198118,0.0779669077761961,0.0499733659936913,0.0323957734292611,0.0216227097762386,0.0336396712011603,0.0868642236426272,0.0244898354617819,0.0648593358604326,0,0.0470249636733229,0.00367293232942308,0,0.0122937139895949,0,0,0.000818983133327722,0,0,0,0,0,0.000427159452157768,0,0.015271239446318,0,0,0.0279567463581278,0.0215787551545889,0,0.0117705519112616,0.0244702007776546,0,0
"16",0,0,0.0268928745630401,0,0,0,0,0,0,0.00699289897310461,0,0,0,0,0.0164536379520395,1,0.01954986667763,0.00567819770058438,0.0431542539302036,0.0636598147519769,0.0577595626906534,0,0,0,0,0,0.00763845926158186,0,0.0575603660755871,0,0,0,0,0.0216878944148186,0,0,0.0189433989308626,0.0328012964856045,0.00739841787420821,0.00210851110733292,0.00892797492721626,0,0,0,0,0,0.0229235742797168,0.00257314472140144,0.000718732817222851,0.015277177688899,0.0035473686105586,0.055197836863686,0.0421123467665257,0.0502650504660657,0.0298839646166294,0,0.0509902303097006,0,0,0.0135579548162523,0,0,0,0,0,0,0,0.00458713110267209,0,0,0,0,0,0.00435849337183352,0,0,0,0.00706867823394839,0,0,0,0,0
"17",0.0081822940076575,0.00565004827313956,0.0520326935329042,0.00597723186764018,0.0171191626663645,0.0178768766782144,0,0.0166068727405069,0.00292562923648129,0.0230029625523432,0,0.0152969390936706,0.065381005520191,0.0666103662951711,0.0374060655630252,0.01954986667763,1,0.0707606435603463,0.0899440578253427,0.0434273374094684,0.0381621275274881,0.0562595467515593,0.0115583048856294,0.0289697792219972,0.0331890511967104,0.0299673260589644,0.0497541621689103,0.0427975825412342,0.00887310634221685,0,0,0,0,0,0,0,0,0,0.00290626933981253,0,0,0,0,0,0,0.0112193151206608,0,0,0.00129471807986089,0,0.0348031292687765,0.0171224392443294,0,0.0215424745963558,0,0.0156852504058742,0.00206504644340417,0.0171412980504682,0,0.0111766600535468,0,0,0,0,0,0,0,0,0.000716694020518095,0,0,0,0,0,0,0,0.0078708796030382,0.00121373369397554,0,0,0,0,0
"18",0.0377811731544591,0.0219014927314698,0.0372842385479103,0.00587512651364999,0.0128600656795369,0.0135910078589699,0,0.0293150820154448,0.0115002944401199,0.0194709632352121,0,0.0574464831398792,0.0584544731168652,0.0514685850855542,0.0209449737405603,0.00567819770058438,0.0707606435603463,1,0.0462811944216914,0.0239611274781517,0.0144912390218603,0.0489872982828913,0,0.0213863466437034,0.0231873070220314,0.0292379463644747,0.0251612245919922,0.0186586184677117,0.034705411997298,0,0,0,0,0,0,0,0,0,0.000777943894428859,0,0,0,0,0,0,0,0,0,0,0.00158847930088747,0.00281501268856271,0,0,0,0,0.00733523194846002,0,0.00210462569251644,0,0,0,0,0,0,0.00366292991090641,0,0,0,0.00137798923334783,0,0,0,0,0,0,0.00688924628584945,0.0193550312810216,0,0,0,0.0169912234748215,0,0
"19",0,0,0.0549882750930543,0,0,0.0168119908901222,0,0,0,0.022652363701209,0,0,0.0252067764877928,0.0365698390466875,0.0373579624358103,0.0431542539302036,0.0899440578253427,0.0462811944216914,1,0.0591861948002951,0.052598470113929,0.0373051593261771,0,0.000575914127063529,0.00114674030547999,0,0.0498668056058043,0.0241023182574827,0.0195459552199178,0,0,0,0,0,0,0,0,0.0124493556828671,0.000186103234571662,0,0,0,0,0,0,0,0.0120315391657226,0,0.00406673736337689,0.00369464848197973,0.0406496990570454,0.0327436544902243,0.0159105026742927,0.0357515148477494,0,0.00176004050335044,0.0373382566655021,0,0,0.0112600359223951,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00379415213735177,0,0,0,0,0
"20",0,0,0.029465425042378,0,0,0.0207438380225492,0,0,0,0.0194844923527227,0,0,0.00424322919763121,0.00844950058639415,0.00966711763241635,0.0636598147519769,0.0434273374094684,0.0239611274781517,0.0591861948002951,1,0.0798556319088112,0.0189773246827661,0,0,0,0,0.0336742721560299,0,0.0282541715704978,0,0,0,0,0.00675319255419307,0,0,0,0.0315610708508544,0,2.27599967345502e-06,0,0,0,0,0,0,0.0137441254837017,0,0,0,0,0.0251498330795529,0.00620940481042547,0.0303781399882463,0.00789092105099976,0,0.0296308628462281,0,0,0.00134379453994594,0,0,0,0,0,0,0,0.00595529010399867,0.0048910014275216,0,0,0,0,0.00130608186902737,0,0,0,0.0101458711627698,0,0,0,0,0
"21",0,0,0.0289198517191804,0,0,0.0251539812743969,0,0,0,0.0353787595892591,0,0,0,0,0.00860258043429985,0.0577595626906534,0.0381621275274881,0.0144912390218603,0.052598470113929,0.0798556319088112,1,0.0287227891768795,0,0,0,0,0.0437399792122859,0,0.00777217819845957,0,0,0,0,0.0044178404024918,0,0,0.0229276872766703,0.0526327333432507,0.0226764491979945,0.0136438336510438,0.0194188359088077,0,0,0,0.000483460329649408,0,0.0306184852809081,0,0,0,0.000624369841457149,0.0458611432762342,0.0210167536827744,0.0644686837984636,0.0271276899742698,0,0.0452531764196742,0,0,0.022181205564488,0,0,0,0,0,0,0,0.0379350902293437,0.0251961565570935,0,0,0,0,0.00195332832214532,0,0,0,0.0388686108017989,0,0,0,0,0
"22",0.0265700454259712,0.0267768237659651,0.0150632737676233,0.0318991667695445,0.0490552458490532,0.0303167796392428,0.0213020961018355,0.032524727359334,0.0463307371020345,0.0478419779164747,0,0.0229292580341284,0.0526650524124859,0.0568944575145797,0.0398600677553264,0,0.0562595467515593,0.0489872982828913,0.0373051593261771,0.0189773246827661,0.0287227891768795,1,0.00469816421818408,0.0310909747413802,0.0458797684609465,0.0597387476303515,0.0610629001893819,0.0272560425690837,0.00368759126132601,0.00220955418897993,0,0,0,0,0,0,0,0,0,0,0,0,0.0171822188006118,0,0,0.012782000175129,0,0,0,4.85578254630709e-05,0.00919722999765223,0.000377775530327187,0,0.00180839335138275,0.00777326588300559,0.0411410848706728,0.0128583014936651,0.0265384178839984,0,0.00511210969276933,0,0,0,0,0,0,0,0.0029289131432601,0.0448792486523431,0,0.00660537135787876,0.0215884709659835,0,0.0123263734488501,0,0.00859105942981553,0.0279381722459188,0.0465881209645208,0.0278493993234595,0,0.0574439775666221,0,0
"23",0,0,0,0.00982142347759522,0.0112132517751484,0,0,0.00638343498950206,0,0,0,0,0.0175268134123423,0.00806085520382645,0,0,0.0115583048856294,0,0,0,0,0.00469816421818408,1,0.0194101788080703,0.0195292249740476,0.0139728441320944,0,0.0162218619438288,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"24",0.00963527323381826,0,0,0.0587208318767412,0.0450752366116668,0.00173383253586498,0.00306434555393098,0.0188869968660271,0.0361844327536377,0.00748066792973495,0,0,0.0336950216221856,0.0158939016251659,0,0,0.0289697792219972,0.0213863466437034,0.000575914127063529,0,0,0.0310909747413802,0.0194101788080703,1,0.0580552939408656,0.0489186154807368,0.0125337504668457,0.0169652978899314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00935064472727644,0,0,0,0,0,0,0.0098865308582083,0.00529633311819758,0,0.000817434297760928,0,0.0084140374745352,0,0
"25",0.0147292845030479,0,0,0.0556599084388013,0.0624212031492241,0.0144873421286814,0,0.0422850789160457,0.0445872129072898,0.0043058435738637,0,0.00211395184428142,0.0478510753908444,0.0240149446329711,0,0,0.0331890511967104,0.0231873070220314,0.00114674030547999,0,0,0.0458797684609465,0.0195292249740476,0.0580552939408656,1,0.0695211102558099,0.0184099140475639,0.0362409771131953,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00196155857072783,0,0,0,0,0,0,0,0,0,0,0.00363999676252053,0,0,0,0,0,0,0,0.00864490374087591,0,0.00152230627563777,0,0.0266874149553565,0,0
"26",0.0366649355656397,0.0225486149937716,0,0.0592894622821602,0.0456111657248699,0,0.0372791685768103,0.0251176168277973,0.0509885097663911,0,0.0159928096953104,0.0274698496849481,0.077614871667087,0.0684893594090996,0.0236156622585176,0,0.0299673260589644,0.0292379463644747,0,0,0,0.0597387476303515,0.0139728441320944,0.0489186154807368,0.0695211102558099,1,0.0113776280594667,0.0308238923575112,0,0.00636981276938553,0,0,0,0,0,0,0,0,0,0,0,0,0.0227527585112288,0,0,0.0161045106731853,0,0,0,0,0,0,0,0,0,0.0417923418558524,0,0.0425314906273271,0,0,0.00588134272349015,0,0,0.015524786701033,0.00181265820796509,0.00848595592207894,0,0,0.00246456192654517,0,0,0.0103386781290304,0,0.00528477826280587,0,0.0281294531883128,0.0536086798373512,0.00792730144370158,0.0294226869645681,0,0.0560102286127542,0,0
"27",0,0,0.0196197700793173,0.000185446707355441,0.0286596902057789,0.0358131359855536,0,0.00607466684010314,0.0220983578922259,0.0585945373326096,0,0,0.00726927073658893,0.0111726622704862,0.0204656935967645,0.00763845926158186,0.0497541621689103,0.0251612245919922,0.0498668056058043,0.0336742721560299,0.0437399792122859,0.0610629001893819,0,0.0125337504668457,0.0184099140475639,0.0113776280594667,1,0.0091357883616264,0,0,0,0,0,0,0,0,0,0.00728535478569005,0.000742850945226297,0,0,0,0,0,0,0,0.0091209118610139,0,0,0,0.00696656533424646,0.0136363607483053,0.0006272000745277,0.0224662373793495,0.00225001939657726,0.00350782382536998,0.0270757425560128,0,0,0.0192213472257457,0,0,0,0,0,0,0,0.0030191441585894,0.0239418128770563,0,0,0,0,0,0,0,0,0.0278970456378816,0,0,0.000991278945922059,0,0
"28",0.0073599143593903,0.00540388702033044,0,0.0111585191837021,0.0131026859797299,0,0.00705984311951413,0.0352713430781763,0.00227166201220653,0,0,0,0.033728382577016,0.0292498489030762,0.00949749180394321,0,0.0427975825412342,0.0186586184677117,0.0241023182574827,0,0,0.0272560425690837,0.0162218619438288,0.0169652978899314,0.0362409771131953,0.0308238923575112,0.0091357883616264,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000425467090581039,0,0,0,0,0,0,0.00297604144052042,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"29",0.0121507467274541,0,0.0190187985366317,0,0,0,0,0,0,0,0,0.0478511207112345,0.00267922772839731,0.0140650798804531,0.0117804079227239,0.0575603660755871,0.00887310634221685,0.034705411997298,0.0195459552199178,0.0282541715704978,0.00777217819845957,0.00368759126132601,0,0,0,0,0,0,1,0,0,0,0,0.0272782997131358,0,0,0,0,0,0,0,0.00627072687938493,0,0,0,0,0,0,0,0.0160642894248913,0,0,0,0,0.000803046747507267,0,0.0226529239980641,0,0,0,0,0,0,0,0.0145997946645849,0,0,0,0,0,0,0,0,0.00911481655746086,0,0,0.00424572655169481,0,0,0.0160032911562494,0,0,0
"30",0.00501829300608133,0.0198708140618734,0,0,0,0,0.000120149476750726,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00220955418897993,0,0,0,0.00636981276938553,0,0,0,1,0,0,0,0,0.0051957935477368,0,0,0,0,0,0,0,0.00481562628179513,0.00445852639574473,0,0,0,0,0,0,0,0,0,0,0,0.0015257692495064,0,0,0,0,0.00465684208219113,0,0,0,0,0.00285765964322247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"31",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"32",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0291166522505908,0.0234877463249893,0.0463613146731807,0,0.00399897578399111,0,0,0.00810286975546099,0,0.0434620189701444,0.00368546227163788,0,0,0,0,0,0,0.00734836050567342,0,0,0,0,0,0,0,0,0,0,0,0.023853218731631,0.00847352237873927,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"33",0,0.0181587934571844,0.0299824037818295,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0291166522505908,1,0.00612194418594845,0.0432588195251927,0.00641127848044237,0.0390006665096011,0.00884069048717804,0.00973732445617229,0,0.00124594100318613,0.0458713825876798,0,0.00617717403636809,0.0237763000061783,0,0,0,0,0,0.037431884564847,0,0.012397767121821,0,0,0,0.0188354090071472,0,0,0,0,0.00916075222492364,0.00927511488753409,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"34",0,0,0.0282669847924286,0,0,0,0,0,0,0.00333543747288308,0,0,0,0,0,0.0216878944148186,0,0,0,0.00675319255419307,0.0044178404024918,0,0,0,0,0,0,0,0.0272782997131358,0,0,0.0234877463249893,0.00612194418594845,1,0.0267883986427367,0,0.0113340094327334,0.013231289739835,0.0072707704476239,0.0111620100060481,0.00581407477405988,0.0531738578693468,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.028400340350079,0,0,0,0,0.0121722802813643,0.00792592203596718,0,0,0,0.00491779563732679,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0.0145719221989972,0.0541365374390009,0.025189895533601,0,0,0,0,0,0,0.0139284562628039,0,0,0,0.0030883776532452,0.0436858645345583,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0051957935477368,0,0.0463613146731807,0.0432588195251927,0.0267883986427367,1,0.00401805562743808,0.029274825425656,0.00333204560280397,0.0237657214911656,0.0382890875481266,0.00792664609714233,0.0613647516447728,0.0567300979196014,0.0186052407274718,0.0333527456781855,0,0,0,0,0.0176257262152718,0.0184195338322588,0.0109512487526532,0.00482504861625287,0,0.00589748993431113,0.0327175501556273,0.0203411409683857,0.0126261322462105,0,0.00516999600944834,0.0143532826396448,0.0307483548982054,0.0351709799218926,0,0,0.0228246966462535,0.0131002855920398,0.00562988045180634,0,0,0,0.0143448531185833,0,0,0,0,0,0.000365213847651907,0,0.0026123430258846,0,0,0.00898956815027249
"36",0,0.00104027532982952,0.00614231509193085,0,0,0,0,0,0,0.0016941903003432,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00641127848044237,0,0.00401805562743808,1,0.023875984711628,0,0.0168893413687563,0,0,0,0,0,0.0113420210120782,0,0,0,0,0,0,0.00957442257321515,0,0.00605071565749243,0,0,0,0,0,0.00715899211787791,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"37",0,0,0.0403906370159595,0,0,0,0,0,0,0.0132261968434437,0,0,0,0,0,0.0189433989308626,0,0,0,0,0.0229276872766703,0,0,0,0,0,0,0,0,0,0,0.00399897578399111,0.0390006665096011,0.0113340094327334,0.029274825425656,0.023875984711628,1,0.0546183295859362,0.0530613421736165,0.00827436071475489,0.045461078819527,0.0461309557450404,0,0,0.0235112829310314,0,0,0,0,0,0.00409746872742005,0.0481284215598881,0.0490248369760754,0.0400012306754506,0,0,0.0467776599172789,0,0,0.00822035924373839,0,0,0,0,0,0,0,0.0101710851999562,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"38",0,0,0.0368913936658948,0,0,0,0,0,0,0.0178747203396098,0,0,0,0,0,0.0328012964856045,0,0,0.0124493556828671,0.0315610708508544,0.0526327333432507,0,0,0,0,0,0.00728535478569005,0,0,0,0,0,0.00884069048717804,0.013231289739835,0.00333204560280397,0,0.0546183295859362,1,0.0197162160283275,0,0.0380637788291186,0.0203390644918757,0,0,0,0,0.0234214087592838,0,0,0,0,0.0325210180471962,0.0292435091538549,0.0514465607288743,0,0,0.0537085724303764,0,0,0,0,0,0,0,0,0,0,0.0201066056330701,0.00833779965795751,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,0.00401381828247951,0.0273953661097098,0,0,0.00794595114791833,0,0,0,0.0323743609374724,0,0,0,0,0,0.00739841787420821,0.00290626933981253,0.000777943894428859,0.000186103234571662,0,0.0226764491979945,0,0,0,0,0,0.000742850945226297,0,0,0,0,0,0.00973732445617229,0.0072707704476239,0.0237657214911656,0.0168893413687563,0.0530613421736165,0.0197162160283275,1,0.0100076336676462,0.0524575646210794,0.0161010733689979,0,0,0.0164316402525575,0,0,0,0,0,0.000148324614296215,0.0284621388707946,0.0145282670390076,0.0340367098984171,0,0,0.00874408643381589,0,0,0.00366273031822214,0,0,0.0117227896975784,0,0,0,0,0.0160401984511047,0.0112801999453334,0,0,0,0,0,0,0,0,0.00715519729026226,0,0,0,0,0
"40",0,0.00760283239562686,0,0,0,0,0,0,0,0,0,0,0,0,0.00326303214160548,0.00210851110733292,0,0,0,2.27599967345502e-06,0.0136438336510438,0,0,0,0,0,0,0,0,0,0,0.00810286975546099,0,0.0111620100060481,0.0382890875481266,0,0.00827436071475489,0,0.0100076336676462,1,0.00268888179114824,0.0163569810764043,0.029996188087444,0,0.0222569281850817,0,0,0,0,0,0,0.0180901508271589,0,0.0169272966486995,0.0601709173763308,0.00437331222353163,0.00536214279619532,0,0,0.00549606286528333,0,0.0149942209291271,0.00346297725568441,0,0,0,0.0404183636131398,0.037390016491029,0.00750147290829713,0,0.0108125033988385,0.00981649600928887,0,0.000104037342037604,0,0,0,0.0252824953152885,0,0,0,0,0.00816192795012137
"41",0,0,0.0201410886940012,0,0,0,0,0,0,0.0195890480933268,0,0,0,0,0,0.00892797492721626,0,0,0,0,0.0194188359088077,0,0,0,0,0,0,0,0,0,0,0,0.00124594100318613,0.00581407477405988,0.00792664609714233,0,0.045461078819527,0.0380637788291186,0.0524575646210794,0.00268888179114824,1,0.0128556065856004,0,0,0.00914703346967589,0,0,0,0,0,0,0.0132333134063677,0.0091094729870879,0.0255095045971633,0,0,0.00708110159892983,0,0,0,0,0,0,0,0,0,0,0.0152248921956495,0.00271138587420718,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"42",0.000815584360786346,0.0208676492480845,0.049104614182871,0,0,0,0,0,0,0.0193580464412932,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00627072687938493,0,0,0.0434620189701444,0.0458713825876798,0.0531738578693468,0.0613647516447728,0,0.0461309557450404,0.0203390644918757,0.0161010733689979,0.0163569810764043,0.0128556065856004,1,0.016194040315762,0,0.00614521632931674,0,0,0,0,0,0,0,0,0,0,0,0.0599086324738103,0,0,0,0,0.0219036146029073,0.0116401254307844,0,0,0,0.000175667028643872,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0.0401952582807687,0.0627668353624446,0,0,0,0,0.0355056607236078,0,0.0279223092874996,0,0,0,0,0.0239093745244774,0.0315764661994856,0,0,0,0,0,0,0.0171822188006118,0,0,0,0.0227527585112288,0,0,0,0.00481562628179513,0,0.00368546227163788,0,0,0.0567300979196014,0,0,0,0,0.029996188087444,0,0.016194040315762,1,0.0399438324881629,0.0235185594792175,0.00214474559292702,0,0,0,0.00725920188513535,0,0,0,0,0.00564421072866162,0.0807333736830223,0,0.0403782622902595,0,0,0.0266677419383365,0.0296335730908164,0.0265524004330325,0,0.00776174172103008,0.0604353196728586,0.0321361064668506,0,0.00232539955878612,0.0288265862034251,0.0200993795648786,0.0738417755262114,0,0,0,0,0.0297736958459988,0.00895565133491419,0.0315282650495918,0.032810289389824,0.0529580887576801,0,0.00826322510817013
"44",0.000728380880523445,0.0222890829129693,0,0,0,0,0.0161765735468602,0,0,0,0,0,0,0.00517288236318217,0.00846690201340741,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00445852639574473,0,0,0.00617717403636809,0,0.0186052407274718,0,0,0,0,0,0,0,0.0399438324881629,1,0.0142855565905592,0,0,0,0,0,0,0,0,0,0,0.018623442156953,0,0.0195033909584424,0,0,0.000842913607195329,0,0,0,0,0.0103816577287627,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"45",0,0.000322095774343104,0,0,0,0,0,0,0,0.0023468272811215,0,0,0,0,0.0100619726674037,0,0,0,0,0,0.000483460329649408,0,0,0,0,0,0,0,0,0,0,0,0.0237763000061783,0,0.0333527456781855,0.0113420210120782,0.0235112829310314,0,0.0164316402525575,0.0222569281850817,0.00914703346967589,0.00614521632931674,0.0235185594792175,0.0142855565905592,1,0,0,0,0,0,0.0100929456404771,0.0188868821841132,0.0138772132812207,0.013601006365625,0.00995293958549534,0.0165560972658384,0.00117818008945461,0.00915227261043851,0,0.0467034229172904,0,0.00139934678794056,0.00649840601504726,0,0,0,0,0.0220632506135255,0,0,0,0,0,0,0,0,0,0.00400516333620698,0,0,0,0,0
"46",0,0,0,0,0,0,0,0,0,0,0,0,0.0196830223869162,0.0498517270451453,0.0497150423875118,0,0.0112193151206608,0,0,0,0,0.012782000175129,0,0,0,0.0161045106731853,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00214474559292702,0,0,1,0.00539318292996998,0.0502550731848067,0,0.0121366634637457,0.0206633988166597,0.0137755534780855,0.0010888273224984,0,0.0101805658703712,0.0438760107680778,0,0.0187356593332213,0,0.0145064946084868,0.0108961093717006,0,0.025265619590739,0,0,0,0,0,0,0,0,0,0,0.00482298092314252,0,0.00335232164286972,0.0206520601447429,0.00578114366343728,0,0,0.0079430506577568,0,0
"47",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0229235742797168,0,0,0.0120315391657226,0.0137441254837017,0.0306184852809081,0,0,0,0,0,0.0091209118610139,0,0,0,0,0,0,0,0,0,0,0.0234214087592838,0,0,0,0,0,0,0,0.00539318292996998,1,0.0090894900517082,0,0,0,0.0344531944762142,0.0302753941125661,0.0416980181754512,0.0139644180800825,0,0.0333692632097254,0,0,0.0181195071694518,0,0,0,0,0,0,0,0.00129720286452633,0,0,0,0,0,0.00754954928772581,0,0,0,0.000953899738637423,0,0,0,0,0
"48",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0179835874337507,0.0397137144919506,0.00257314472140144,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0502550731848067,0.0090894900517082,1,0,0.0218662293320958,0.00988094859520643,0.0137672773770337,0.00627771406156569,0.000945198636844746,0.0229546744031635,0.0323174536525033,0,0.00412807296513044,0,0.013812231955902,0,0.00942357805368792,0.00861909829422383,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00304464037999004,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00435754909270759,0.0256736852467828,0.000718732817222851,0.00129471807986089,0,0.00406673736337689,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00399723354326602,0.0193478681325473,0.00929042050146691,0.00467873574684563,0.00280264051175438,0,0.00631516254200363,0.00892253631702381,0.00757404475317506,0,0.00682364284704489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"50",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0239532533832891,0.0588152829198118,0.015277177688899,0,0.00158847930088747,0.00369464848197973,0,0,4.85578254630709e-05,0,0,0,0,0,0,0.0160642894248913,0,0,0.00734836050567342,0,0,0.0176257262152718,0,0,0,0,0,0,0,0.00725920188513535,0,0,0.0121366634637457,0,0.0218662293320958,0.00399723354326602,1,0.0417918025428896,0.0276662208206606,0.0224243350309293,0.00461854364305719,0.0235145803104381,0.0505338286861509,0.0196551845842137,0.0301011586116365,0,0.020798523298936,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00081363273121655,0,0,0.0108297457280096,0,0,0.0180266491039381,0,0,0
"51",0,0.00762796593459101,0,0,0,0,0,0,0,0,0,0,0,0.0454142542502937,0.0779669077761961,0.0035473686105586,0.0348031292687765,0.00281501268856271,0.0406496990570454,0,0.000624369841457149,0.00919722999765223,0,0,0,0,0.00696656533424646,0.000425467090581039,0,0,0,0,0.037431884564847,0,0.0184195338322588,0,0.00409746872742005,0,0.000148324614296215,0,0,0,0,0,0.0100929456404771,0.0206633988166597,0,0.00988094859520643,0.0193478681325473,0.0417918025428896,1,0.0584368048254462,0.0518655991105066,0.0364452870414768,0.00778316351515953,0.0523377358404413,0.0316153379703687,0.0460924943103356,0,0.0578926988061769,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"52",0,0,0.00456150330567966,0,0,0,0,0,0,0.00600873242464828,0,0,0,0,0.0499733659936913,0.055197836863686,0.0171224392443294,0,0.0327436544902243,0.0251498330795529,0.0458611432762342,0.000377775530327187,0,0,0,0,0.0136363607483053,0,0,0,0,0,0,0,0.0109512487526532,0.00957442257321515,0.0481284215598881,0.0325210180471962,0.0284621388707946,0.0180901508271589,0.0132333134063677,0,0,0,0.0188868821841132,0.0137755534780855,0.0344531944762142,0.0137672773770337,0.00929042050146691,0.0276662208206606,0.0584368048254462,1,0.0960009547998253,0.0961726400603281,0.0651528281931759,0.0291074132478608,0.0718496396610909,5.90725146858901e-05,0,0.0713030338497817,0,0,0,0,0,0,0,0.0126016337336668,0,0,0,0,0,0.00282836988682244,0,0,0,0.0258426892311895,0,0,0,0,0
"53",0,0,0.000607850524377149,0,0,0,0,0,0,0,0,0,0,0,0.0323957734292611,0.0421123467665257,0,0,0.0159105026742927,0.00620940481042547,0.0210167536827744,0,0,0,0,0,0.0006272000745277,0,0,0,0,0,0.012397767121821,0,0.00482504861625287,0,0.0490248369760754,0.0292435091538549,0.0145282670390076,0,0.0091094729870879,0,0,0,0.0138772132812207,0.0010888273224984,0.0302753941125661,0.00627771406156569,0.00467873574684563,0.0224243350309293,0.0518655991105066,0.0960009547998253,1,0.0757380046496194,0.0371617836839668,0.00299910104877162,0.0707441857297371,0,0,0.0557729157275599,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00352740285502307,0,0,0,0,0
"54",0,0,0.00664462929683865,0,0,0,0,0,0,0.0014806574255104,0,0,0,0,0.0216227097762386,0.0502650504660657,0.0215424745963558,0,0.0357515148477494,0.0303781399882463,0.0644686837984636,0.00180839335138275,0,0,0,0,0.0224662373793495,0,0,0,0,0,0,0,0,0.00605071565749243,0.0400012306754506,0.0514465607288743,0.0340367098984171,0.0169272966486995,0.0255095045971633,0,0,0,0.013601006365625,0,0.0416980181754512,0.000945198636844746,0.00280264051175438,0.00461854364305719,0.0364452870414768,0.0961726400603281,0.0757380046496194,1,0.0575889095351847,0.00959379478956467,0.0600378215070039,0,0,0.0584102996656732,0,0,0,0,0,0,0,0.017636380021825,0.00343914539431076,0,0,0,0,0,0,0,0,0.0277249677469711,0,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00271500433102825,0.0336396712011603,0.0298839646166294,0,0,0,0.00789092105099976,0.0271276899742698,0.00777326588300559,0,0,0,0,0.00225001939657726,0,0.000803046747507267,0,0,0,0,0,0.00589748993431113,0,0,0,0,0.0601709173763308,0,0,0.00564421072866162,0,0.00995293958549534,0.0101805658703712,0.0139644180800825,0.0229546744031635,0,0.0235145803104381,0.00778316351515953,0.0651528281931759,0.0371617836839668,0.0575889095351847,1,0.0399365331973682,0.0284846398413642,0.00944009249517628,0,0.0463493127451323,0,0,0,0,0,0,0.0127207590253787,0.0275919899747871,0.00121030212267854,0,0.00868614570650625,0,0,0.0169379260286835,0,0,0.00391529198471233,0.0503547438946584,0.0110764869115908,0,0.00223374645991481,0,0
"56",0.0108073690989515,0.0348766035640988,0,0,0,0,0.0147880150586527,0,0.00977499634506484,0,0,0.00228039302545792,0.0251906240940062,0.0695988741523585,0.0868642236426272,0,0.0156852504058742,0.00733523194846002,0.00176004050335044,0,0,0.0411410848706728,0,0,0,0.0417923418558524,0.00350782382536998,0,0,0.0015257692495064,0,0,0,0,0.0327175501556273,0,0,0,0,0.00437331222353163,0,0,0.0807333736830223,0.018623442156953,0.0165560972658384,0.0438760107680778,0,0.0323174536525033,0.00631516254200363,0.0505338286861509,0.0523377358404413,0.0291074132478608,0.00299910104877162,0.00959379478956467,0.0399365331973682,1,0.00219601396578549,0.0760851940034391,0,0.0475049689546181,0.00783708506364576,0,0.0110618204613252,0,0,0.0197077061123522,0,0,0,0.00797836083407256,0,0.0344490758997626,0,0.0117867737754789,0,0.0112381331916741,0.0497065651195901,0.0288352613558722,0.0322676590146184,0.0468362844187313,0.0573034523861664,0,0
"57",0,0,0.0323169897311368,0,0,0,0,0,0,0.0167444294960788,0,0,0,0,0.0244898354617819,0.0509902303097006,0.00206504644340417,0,0.0373382566655021,0.0296308628462281,0.0452531764196742,0.0128583014936651,0,0,0,0,0.0270757425560128,0,0.0226529239980641,0,0,0,0.0188354090071472,0.028400340350079,0.0203411409683857,0,0.0467776599172789,0.0537085724303764,0.00874408643381589,0.00536214279619532,0.00708110159892983,0.0599086324738103,0,0,0.00117818008945461,0,0.0333692632097254,0,0.00892253631702381,0.0196551845842137,0.0316153379703687,0.0718496396610909,0.0707441857297371,0.0600378215070039,0.0284846398413642,0.00219601396578549,1,0,0,0.037581323252776,0,0,0,0,0,0,0,0.00804779569736911,0.00368020013090969,0,0,0,0,0.00177019782262688,0,0,0,0.0215165941015217,0,0,0,0,0
"58",0.00994931345442162,0.0282796294910226,0,0.00233299035811147,0,0,0.015235819795754,0,0.00233619155795199,0,0,0.00160244846258777,0.0303913851106646,0.063112235087455,0.0648593358604326,0,0.0171412980504682,0.00210462569251644,0,0,0,0.0265384178839984,0,0,0.00196155857072783,0.0425314906273271,0,0.00297604144052042,0,0,0,0,0,0,0.0126261322462105,0,0,0,0,0,0,0,0.0403782622902595,0.0195033909584424,0.00915227261043851,0.0187356593332213,0,0.00412807296513044,0.00757404475317506,0.0301011586116365,0.0460924943103356,5.90725146858901e-05,0,0,0.00944009249517628,0.0760851940034391,0,1,0,0.0276729389086914,0.006723182696333,0,0,0,0,0.000657209526963722,0,0,0,0,0,0.0011894202053472,0,0,0,0.00355595629310834,0.0342631232061888,0.00376223869286993,0,0.00591951293765901,0.0157127224233674,0,0
"59",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"60",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0135245684068124,0.0470249636733229,0.0135579548162523,0.0111766600535468,0,0.0112600359223951,0.00134379453994594,0.022181205564488,0.00511210969276933,0,0,0,0,0.0192213472257457,0,0,0,0,0,0,0,0.00516999600944834,0.00715899211787791,0.00822035924373839,0,0.00366273031822214,0.00549606286528333,0,0,0,0,0.0467034229172904,0.0145064946084868,0.0181195071694518,0.013812231955902,0.00682364284704489,0.020798523298936,0.0578926988061769,0.0713030338497817,0.0557729157275599,0.0584102996656732,0.0463493127451323,0.0475049689546181,0.037581323252776,0.0276729389086914,0,1,0,0,0,0,0,0,0,0.0203498855916921,0,0,0,0,0,0,0,0,0.00172426010761419,0.0327126397474476,0,0.000526715063885953,0,0,0
"61",0.0407300064752024,0.0485356135134051,0,0,0,0,0.0166198316109967,0,0,0,0,0,0.00652141677230103,0.0163495632522603,0.00367293232942308,0,0,0,0,0,0,0,0,0,0,0.00588134272349015,0,0,0,0.00465684208219113,0,0,0,0,0.0143532826396448,0,0,0,0,0,0,0,0.0266677419383365,0.000842913607195329,0,0.0108961093717006,0,0,0,0,0,0,0,0,0,0.00783708506364576,0,0.006723182696333,0,0,1,0.0303902802922828,0.0398201826077785,0,0,0.0166715073510601,0,0,0,0,0,0.00993886694960921,0,0,0,0,0,0,0,0,0.00244939473257035,0,0
"62",0,0.00764887824538399,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.023853218731631,0.00916075222492364,0.0121722802813643,0.0307483548982054,0,0,0,0,0.0149942209291271,0,0.0219036146029073,0.0296335730908164,0,0.00139934678794056,0,0,0.00942357805368792,0,0,0,0,0,0,0,0,0,0,0,0,0.0303902802922828,1,0.045459298510257,0,0,0.0165219026291139,0.0162339332733751,0,0,0.00971625952563781,0,0.00216942554627471,0,0,0,0,0,0,0,0.00688007893112779,0,0,0.00185531185942372
"63",0.00346342548036426,0.01826263180829,0,0,0,0,0,0,0,0,0,0,0,0,0.0122937139895949,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00847352237873927,0.00927511488753409,0.00792592203596718,0.0351709799218926,0,0,0,0.0117227896975784,0.00346297725568441,0,0.0116401254307844,0.0265524004330325,0,0.00649840601504726,0.025265619590739,0,0.00861909829422383,0,0,0,0,0,0,0,0.0110618204613252,0,0,0,0,0.0398201826077785,0.045459298510257,1,0,0,0.0133639759491738,0,0,0,0,0,0.00710652581850478,0,0,0,0,0,0,0,0,0,0,0.0127130716456014
"64",0,0,0,0.0104888888220773,0,0,0,0,0,0,0,0,0.00816187735078127,0,0,0,0,0,0,0,0,0,0,0,0,0.015524786701033,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0.00388370206820542,0.0172209228663446,0.0114005458006403,0,0,0,0,0,0
"65",0.0432316079061346,0.0126583011023084,0,0,0,0,0,0,0.0148668455662297,0,0,0.0543543419912056,0.005680613198913,0.00431052798340389,0,0,0,0.00366292991090641,0,0,0,0,0,0,0,0.00181265820796509,0,0,0.0145997946645849,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00776174172103008,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0263664572465946,0.021745025149027,0,0,0.0190276790566529,0.021615430301133,0.0290237543849754,0,0,0.0155715415459202,0.0563741923368816,0.0358662938690548,0,0.0406872475359353,0.0107421903157544,0.0282821885328329,0,0
"66",0.0508459615331672,0.0505199149188524,0,0,0,0,0.0174774591217416,0,0.0144055195404911,0,0,0.00589357773565805,0,0.00360192144482799,0.000818983133327722,0,0,0,0,0,0,0,0,0,0,0.00848595592207894,0,0,0,0.00285765964322247,0,0,0,0,0.0228246966462535,0,0,0,0,0,0,0,0.0604353196728586,0.0103816577287627,0,0,0,0,0,0,0,0,0,0,0,0.0197077061123522,0,0.000657209526963722,0,0,0.0166715073510601,0.0165219026291139,0.0133639759491738,0,0.0263664572465946,1,0.0227670764746217,0,0,0.0193207522971574,0.00141845194410456,0.0438106829834806,0,0,0,0,0.034922572446365,0,0.019484739399679,0.0129312772389757,0.0329316545504015,0,0.0021640627803015
"67",0.0137845857183197,0.0205187067930609,0,0,0,0,0,0,0.00682559822243699,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00491779563732679,0.0131002855920398,0,0,0,0,0.0404183636131398,0,0.000175667028643872,0.0321361064668506,0,0,0,0,0,0,0,0,0,0,0,0.0127207590253787,0,0,0,0,0,0,0.0162339332733751,0,0,0.021745025149027,0.0227670764746217,1,0.00965344776118379,0.00407119167835802,5.78732125954968e-05,0.0233520153762228,0.034721143217741,0,0,0,0,0,0.0128156609589631,0.0208463341947807,0,0.0129021987007677,0,0.0104323104502265
"68",0,0,0,0,0,0,0,0,0,0.0189042319122522,0,0,0,0,0,0.00458713110267209,0,0,0,0.00595529010399867,0.0379350902293437,0.0029289131432601,0,0,0,0,0.0030191441585894,0,0,0,0,0,0,0,0.00562988045180634,0,0.0101710851999562,0.0201066056330701,0.0160401984511047,0.037390016491029,0.0152248921956495,0,0,0,0.0220632506135255,0,0.00129720286452633,0,0,0,0,0.0126016337336668,0,0.017636380021825,0.0275919899747871,0,0.00804779569736911,0,0,0.0203498855916921,0,0,0,0,0,0,0.00965344776118379,1,0.0464569164565096,0,0.0324569757345034,0,0.00941605306736876,0.0112083099418693,0,0,0,0.0819676780363209,0.0102585171095115,0,0,0,0
"69",0.00358449162649231,0,0.00422235367987009,0.0115352080066978,0.0144461023425461,0.0105786072299136,0,0,0.0333750908199268,0.0574531055483101,0,0,0,0,0,0,0.000716694020518095,0.00137798923334783,0,0.0048910014275216,0.0251961565570935,0.0448792486523431,0,0.00935064472727644,0.00363999676252053,0.00246456192654517,0.0239418128770563,0,0,0,0,0,0,0,0,0,0,0.00833779965795751,0.0112801999453334,0.00750147290829713,0.00271138587420718,0,0.00232539955878612,0,0,0,0,0,0,0,0,0,0,0.00343914539431076,0.00121030212267854,0,0.00368020013090969,0,0,0,0,0,0,0,0,0,0.00407119167835802,0.0464569164565096,1,0,0.0168070186324147,0.0108240400395153,0,0.000828265916689164,0,0,0,0.053700362196458,0.0116701957149311,0,0.014607352011713,0,0
"70",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0288265862034251,0,0,0,0,0,0,0,0,0,0,0,0,0.00797836083407256,0,0,0,0,0,0.00971625952563781,0,0,0.0190276790566529,0.0193207522971574,5.78732125954968e-05,0,0,1,0.0107290203784059,0.0345055123174897,0,0,0,0,0,0,0.0204474568380097,0.0499188034269913,0.017978080405939,0,0
"71",0,0,0,0,0,0,0,0,0.024950573195344,0,0,0,0,0,0,0,0,0,0,0,0,0.00660537135787876,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0108125033988385,0,0,0.0200993795648786,0,0,0,0,0,0,0,0,0,0,0,0.00868614570650625,0,0,0,0,0,0,0,0,0,0.021615430301133,0.00141845194410456,0.0233520153762228,0.0324569757345034,0.0168070186324147,0.0107290203784059,1,0.0427918846537834,0,0,0,0.01525108400297,0.014511738737541,0.040519063584653,0.0837971760328397,0.0025476355403461,0.0359577276989084,0,0
"72",0.0394187678647711,0.0339343944182353,0,0.00757174254673333,0.00987664758188579,0,0.0157821296926549,0.00122419811061836,0.0407570326074454,0.00416178234273923,0,0.0138185951887358,0,0.000331747338682923,0.000427159452157768,0,0,0,0,0,0,0.0215884709659835,0,0,0,0.0103386781290304,0,0,0,0,0,0,0,0,0.0143448531185833,0,0,0,0,0.00981649600928887,0,0,0.0738417755262114,0,0,0,0,0,0,0,0,0,0,0,0,0.0344490758997626,0,0.0011894202053472,0,0,0.00993886694960921,0.00216942554627471,0.00710652581850478,0,0.0290237543849754,0.0438106829834806,0.034721143217741,0,0.0108240400395153,0.0345055123174897,0.0427918846537834,1,0,0,0,0.0100266302435567,0.0256877653814496,0.0101042434131156,0.0508167349478151,0.0219342197145843,0.0794140735284702,0,0.00627589571313417
"73",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00941605306736876,0,0,0,0,1,0,0,0,0,0.0106207454422876,0.00254969278241142,0,0,0,0
"74",0,0,0,0,0,0,0,0,0,0,0,0.00915301229533987,0.000914317787419021,0.0107284966955482,0.015271239446318,0.00435849337183352,0,0,0,0.00130608186902737,0.00195332832214532,0.0123263734488501,0,0,0,0.00528477826280587,0,0,0.00911481655746086,0,0,0,0,0,0,0,0,0,0,0.000104037342037604,0,0,0,0,0,0.00482298092314252,0.00754954928772581,0,0,0.00081363273121655,0,0.00282836988682244,0,0,0.0169379260286835,0.0117867737754789,0.00177019782262688,0,0,0,0,0,0,0,0,0,0,0.0112083099418693,0.000828265916689164,0,0,0,0,1,0,0.00622170437793844,0.0103401079711966,0.0213509560826167,0.010173451822631,0.00103480769472263,0.0114741258312325,0,0.00525116584708479
"75",0,0,0,0,0,0,0,0,0,0,0,0.010490472630121,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00388370206820542,0.0155715415459202,0,0,0,0,0,0,0,0,0,1,0.0287778652287083,0.0180020314047815,0,0.0130399700935486,0,0,0,0
"76",0.0231412670217095,0,0,0.0109984555093504,0,0,0,0,0.0158221431114666,0,0.00500406765715783,0.0480594888042968,0.0388698752457401,0.0313182710498188,0,0,0,0.00688924628584945,0,0,0,0.00859105942981553,0,0.0098865308582083,0,0.0281294531883128,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00335232164286972,0,0,0,0,0,0,0,0,0,0.0112381331916741,0,0.00355595629310834,0,0,0,0,0,0.0172209228663446,0.0563741923368816,0,0,0,0,0,0.01525108400297,0.0100266302435567,0,0.00622170437793844,0.0287778652287083,1,0.0635158218937043,0.00594534253455805,0.0526192245869113,0.0102293470687354,0.0362954510381844,0,0
"77",0.0357508084482828,0.0222791332532374,0,0.0135973341347428,0.0020760472945667,0,0.0148586868786189,0,0.019440967630216,0,0.00566412368088385,0.053965248997951,0.061309800839371,0.0657663882021238,0.0279567463581278,0,0.0078708796030382,0.0193550312810216,0,0,0,0.0279381722459188,0,0.00529633311819758,0.00864490374087591,0.0536086798373512,0,0,0.00424572655169481,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0297736958459988,0,0,0.0206520601447429,0,0,0,0.0108297457280096,0,0,0,0,0.00391529198471233,0.0497065651195901,0,0.0342631232061888,0,0.00172426010761419,0,0,0,0.0114005458006403,0.0358662938690548,0.034922572446365,0,0,0,0,0.014511738737541,0.0256877653814496,0,0.0103401079711966,0.0180020314047815,0.0635158218937043,1,0.0135879495017689,0.0541550857871721,0.0226178459302181,0.0622146059328335,0,0
"78",0,0.000789487644861682,0,0,0,0,0,0,0.0204954541403828,0.0325876627719662,0,0,0,0.00774243469887948,0.0215787551545889,0.00706867823394839,0.00121373369397554,0,0.00379415213735177,0.0101458711627698,0.0388686108017989,0.0465881209645208,0,0,0,0.00792730144370158,0.0278970456378816,0,0,0,0,0,0,0,0.000365213847651907,0,0,0,0.00715519729026226,0.0252824953152885,0,0,0.00895565133491419,0,0.00400516333620698,0.00578114366343728,0.000953899738637423,0,0,0,0,0.0258426892311895,0.00352740285502307,0.0277249677469711,0.0503547438946584,0.0288352613558722,0.0215165941015217,0.00376223869286993,0,0.0327126397474476,0,0,0,0,0,0,0.0128156609589631,0.0819676780363209,0.053700362196458,0,0.040519063584653,0.0101042434131156,0.0106207454422876,0.0213509560826167,0,0.00594534253455805,0.0135879495017689,1,0.0456080488812186,0,0.0239462124070553,0,0.00017097197636955
"79",0.00964621793487178,0,0,0.00614287334783478,0.00835898008998874,0,0,0,0.0404157858267076,0,0,0.0198008022477584,0.0104581172527841,0.00885045955804404,0,0,0,0,0,0,0,0.0278493993234595,0,0.000817434297760928,0.00152230627563777,0.0294226869645681,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0315282650495918,0,0,0,0,0,0,0,0,0,0,0,0.0110764869115908,0.0322676590146184,0,0,0,0,0,0,0,0,0.0406872475359353,0.019484739399679,0.0208463341947807,0.0102585171095115,0.0116701957149311,0.0204474568380097,0.0837971760328397,0.0508167349478151,0.00254969278241142,0.010173451822631,0.0130399700935486,0.0526192245869113,0.0541550857871721,0.0456080488812186,1,0.0314247901948203,0.0684980151402247,0,0.000780403945033471
"80",0,0,0,0,0,0,0,0,0,0,0,0.00847486736102267,0,0.00594302351242822,0.0117705519112616,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0160032911562494,0,0,0,0,0,0.0026123430258846,0,0,0,0,0,0,0,0.032810289389824,0,0,0,0,0.00304464037999004,0,0.0180266491039381,0,0,0,0,0,0.0468362844187313,0,0.00591951293765901,0,0.000526715063885953,0,0.00688007893112779,0,0,0.0107421903157544,0.0129312772389757,0,0,0,0.0499188034269913,0.0025476355403461,0.0219342197145843,0,0.00103480769472263,0,0.0102293470687354,0.0226178459302181,0,0.0314247901948203,1,0.0284250585829917,0.012561977139191,0
"81",0.0423902945724453,0.0294494559566405,0,0.0286878615511906,0.0285696096955036,0,0.0245945083872559,0.0123728491292857,0.0487649325600058,0.00339024491921706,0,0.0356124606900161,0.0418432196996513,0.0445389365777913,0.0244702007776546,0,0,0.0169912234748215,0,0,0,0.0574439775666221,0,0.0084140374745352,0.0266874149553565,0.0560102286127542,0.000991278945922059,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0529580887576801,0,0,0.0079430506577568,0,0,0,0,0,0,0,0,0.00223374645991481,0.0573034523861664,0,0.0157127224233674,0,0,0.00244939473257035,0,0,0,0.0282821885328329,0.0329316545504015,0.0129021987007677,0,0.014607352011713,0.017978080405939,0.0359577276989084,0.0794140735284702,0,0.0114741258312325,0,0.0362954510381844,0.0622146059328335,0.0239462124070553,0.0684980151402247,0.0284250585829917,1,0,0
"82",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.012561977139191,0,1,0
"83",0.00741376824869902,0.0122104401973057,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00898956815027249,0,0,0,0,0.00816192795012137,0,0,0.00826322510817013,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00185531185942372,0.0127130716456014,0,0,0.0021640627803015,0.0104323104502265,0,0,0,0,0.00627589571313417,0,0.00525116584708479,0,0,0,0.00017097197636955,0.000780403945033471,0,0,0,1


==> plots/HCP_new/high_adp_soft.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83"
"1",1,0.0754551726922795,0.00864956297135231,0.0235399144518025,0.00811507613874239,0,0.0321674428986186,0.0295487449381024,0.032301373055879,0.00129092785459147,0,0.0621043052026205,0.049250488549012,0.0441347115083402,0.00781861199045359,0,0.00510598695438771,0.0345635051166103,0,0,0,0.0234877366538071,0,0.00665211375298784,0.0117178939363743,0.0336235429179843,0,0.00427592763636197,0.0089637077362442,0.00199428474331942,0,0,0,0,0.0113913790950033,0,0,0,0,0,0,0,0.037058443989208,0,0,0,0,0,0,0,0,0,0,0,0,0.00776856394244485,0,0.00695762223689217,0,0,0.037743877635129,0,0.000462068091327663,0,0.0399422381540825,0.0476166823614068,0.0106816400432497,0,0.000566797590885412,0,0,0.0362924510720965,0,0,0,0.019962250809409,0.0326121666238786,0,0.00650638415302713,0,0.0392461043151118,0,0.00433771104345913
"2",0.0754551726922795,1,0.0209729587555031,0.000454660655220213,0,0,0.0370721990840151,0.0186144775043049,0.0202382317793428,0.00541180073097138,0,0.0250201198814257,0.0278576708612419,0.0543723544686244,0.0341261980307787,0,0.00255115781179219,0.0187022740862048,0,0,0,0.023676523214253,0,0,0,0.0195460374858146,0,0.00234865865548458,0,0.0167844409024138,0,0,0.0149646699265543,0,0.0508429093135791,0,0,0,0.000946057459206227,0.00445864589036012,0,0.0177421486923153,0.0595652428228846,0.0193875014390086,0,0,0,0,0,0,0.00446229323604298,0,0,0,0,0.0317251732666585,0,0.0252281983493659,0,0,0.0453878304394198,0.00453419820542757,0.0150646786860852,0,0.0094407536180951,0.0472766064578348,0.0173525673948467,0,0,0,0,0.0309313842559961,0,0,0,0,0.0191307208832377,0,0,0,0.0263328053599008,0,0.00917270601100025
"3",0.00864956297135231,0.0209729587555031,1,0,0,0.0202998673559216,0,0.00483092696128122,0,0.0420147004369772,0,0,0,0,0,0.0237169760053276,0.0488163073435468,0.0341262934010491,0.0517614481933772,0.0263129089139318,0.025706099911578,0.0119334151340153,0,0,0,0,0.0164049861618145,0,0.0159426276169781,0,0,0,0.0268806287065761,0.0250708888849385,0.0219767887315864,0.00299428565144404,0.0371188477976961,0.0336113951098947,0.0242302217747524,0,0.0169909050899327,0.0459043143917314,0,0,0,0,0,0,0,0,0,0.0014171083652399,0,0.00346758051781725,0,0,0.0291832227712618,0,0,0,0,0,0,0,0,0,0,0,0.00104255057505842,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0.0235399144518025,0.000454660655220213,0,1,0.0582265814277243,0,0.020854818615733,0.0284868842004248,0.055640847501103,0,0,0,0.0275104253288941,0.00680784521154594,0,0,0.00285855296580801,0.00284849745769115,0,0,0,0.0289202244575207,0.00668026412690405,0.0554807302546556,0.0524119746280829,0.0561213252843386,0,0.00814979345600714,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00732386349078569,0,0,0,0,0.00854803465117313,0,0,0.00459892243876644,0,0,0,0.00796204285105931,0.0106288444693479,0,0.00305075216844772,0,0.0256449038115079,0,0
"5",0.00811507613874239,0,0,0.0582265814277243,1,0.0344255154927169,0.00342443444636277,0.0353343584909694,0.0746586155864885,0.0311602164752506,0,0,0.0202753917304469,0,0,0,0.0139878562834071,0.0098197596587349,0,0,0,0.0459404053182979,0.00812314728640794,0.0417972576890896,0.0591718917488838,0.0425038218879441,0.0254827302883701,0.0101441172684428,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111666571982261,0,0,0.00688580681432571,0,0,0,0,0,0,0.00521955503604951,0,0.0255314342638009,0,0
"6",0,0,0.0202998673559216,0,0.0344255154927169,1,0,0.0113885317694853,0.027468981869672,0.0497382255680781,0,0,0,0,0,0,0.0148078068337933,0.0106438809347602,0.0138607897627093,0.0176532642908964,0.02195355653496,0.0270972377053529,0,0,0.0115199579797288,0,0.0325154628481751,0,0,0,0,0,0,0,0,0,0,0,0.00477382438260127,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00733331942741029,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"7",0.0321674428986186,0.0370721990840151,0,0.020854818615733,0.00342443444636277,0,1,0.0262260246819793,0.0202669260542553,0,0,0,0.0161193354676417,0.025908776256936,0,0,0,0,0,0,0,0.0183335417799661,0,3.9653024293576e-05,0,0.0341849651416594,0,0.00393382442393763,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0324490909392964,0.0133767805721909,0,0,0,0,0,0,0,0,0,0,0,0.0117969958301054,0,0.0121754247151476,0,0,0.0136885718441271,0,0,0,0,0.0144486876042211,0,0,0,0,0,0.0127449205147976,0,0,0,0,0.0119724339517183,0,0,0,0.0215452660058394,0,0
"8",0.0295487449381024,0.0186144775043049,0.00483092696128122,0.0284868842004248,0.0353343584909694,0.0113885317694853,0.0262260246819793,1,0.0244293710562315,0.00404410157037258,0,0.00454792660444801,0.019518855002403,0.0110979144702022,0,0,0.0134610380404482,0.0262549993563994,0,0,0,0.0294404549600467,0.00326746732270313,0.0158838126606142,0.0391711058942689,0.0220458910275288,0.00301331585955808,0.0321431234368729,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00933157759898959,0,0
"9",0.032301373055879,0.0202382317793428,0,0.055640847501103,0.0746586155864885,0.027468981869672,0.0202669260542553,0.0244293710562315,1,0.0334142255524979,0,0.0027103817230816,0.0163480943280701,0.00668028760162476,0,0,0,0.00844925056671452,0,0,0,0.0430310168448819,0,0.0330450559051936,0.0414320976746943,0.0478507088853249,0.018787465779646,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.024901105972193,0,0,0,0,0,0,0,0,0,0,0,0,0.00679532385181971,0,0,0,0,0,0,0,0,0.0117560305094894,0.011426445401641,0.00378668050487739,0,0.0300524423178367,0,0.0216416219464776,0.0376524797031342,0,0,0,0.0127756209433629,0.0165107061575506,0.0172693056796037,0.037219134053155,0,0.0456608441392896,0,0
"10",0.00129092785459147,0.00541180073097138,0.0420147004369772,0,0.0311602164752506,0.0497382255680781,0,0.00404410157037258,0.0334142255524979,1,0,0,0,0,0,0.00385066251094184,0.0198462965335538,0.016393665784265,0.0195763281846585,0.0163161601234994,0.0321163953089383,0.0445276050280134,0,0.00439150821662711,0.00122331511735019,0,0.0552773044012384,0,0,0,0,0,0,0.000193223225975609,0.0108901954984835,0,0.00996931239074796,0.0146573028600758,0.0291271716331366,0,0.0163540360465642,0.0162671275063172,0,0,0,0,0,0,0,0,0,0.00291515925128798,0,0,0,0,0.0137672371740003,0,0,0,0,0,0,0,0,0,0,0.0157597491297587,0.0540753680319053,0,0,0.0012079384874529,0,0,0,0,0,0.0293337136377874,0,0,0.000424440306197077,0,0
"11",0,0,0,0,0,0,0,0,0,0,1,0,0,0.000435856398552943,0,0,0,0,0,0,0,0,0,0,0,0.0129715263576732,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00193502744813087,0.0027099257766465,0,0,0,0,0,0
"12",0.0621043052026205,0.0250201198814257,0,0,0,0,0,0.00454792660444801,0.0027103817230816,0,0,1,0.0576554591363377,0.0546145693650672,0.0040646581089643,0,0.0120859293743229,0.054209560070004,0,0,0,0.0197782656666127,0,0,0,0.0243673185594811,0,0,0.0444894668674612,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0510179796157425,0.00268659073162004,0,0,0,0,0,0.0107345899019925,0,0.00598838373268186,0.00734187042613634,0.0447360256130783,0.0506708804800926,0,0.0166195575335124,0.00528525323569454,0.032441391156101,0,0
"13",0.049250488549012,0.0278576708612419,0,0.0275104253288941,0.0202753917304469,0,0.0161193354676417,0.019518855002403,0.0163480943280701,0,0,0.0576554591363377,1,0.106252369914638,0.0287069707799949,0,0.0622159089090668,0.0553195767883039,0.0220515226839264,0.00120161652988487,0,0.0496368225761492,0.0145321787780516,0.0306559111580396,0.044750264268432,0.0745144246562145,0.00429715256172,0.0306581181315043,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0166336629648849,0,0,0,0,0,0,0,0,0,0.0221611587971879,0,0.027379987911239,0,0,0.00356313016042892,0,0,0.00500106563121504,0.0025349927468647,0,0,0,0,0,0,0,0,0,0,0.035685916809938,0.0581660567344773,0,0.00740098768946308,0,0.0387251475859425,0,0
"14",0.0441347115083402,0.0543723544686244,0,0.00680784521154594,0,0,0.025908776256936,0.0110979144702022,0.00668028760162476,0,0.000435856398552943,0.0546145693650672,0.106252369914638,1,0.0709493699454547,0,0.0634318759096384,0.0483740715986951,0.0334038448207421,0.0053165371460448,0,0.0538557070949241,0.00505323745108335,0.0128779217521925,0.0209685259718799,0.0654471737467583,0.00818438894059289,0.026233557693306,0.0109399656534995,0,0,0,0,0,1.32314409387755e-06,0,0,0,0,0,0,0,0.0208804481593852,0.0024593618779375,0,0.046799372656744,0,0.014975476973277,0.00134319448566453,0.0208088585168865,0.0423362521743635,0,0,0,0,0.0664700108239068,0,0.0599736576760718,0,0.010526964577768,0.0133799147808302,0,0,0,0.00121589354692747,0.000554555993751938,0,0,0,0,0,0,0,0.00773554377210647,0,0.0281895781890027,0.0626625720388601,0.00478668974619881,0.00578979453573609,0.00290111542399009,0.0414798170453297,0,0
"15",0.00781861199045359,0.0341261980307787,0,0,0,0,0,0,0,0,0,0.0040646581089643,0.0287069707799949,0.0709493699454547,1,0.0132465628259597,0.0342579449943769,0.0178650264679536,0.0342055732152489,0.00654500179392152,0.00544784436372124,0.0367662034727213,0,0,0,0.0206041683522179,0.0174085795163283,0.00644939982616469,0.00862773123702519,0,0,0,0,0,0.0405346977574098,0,0,0,0,0.000142546291226453,0,0,0.0284765515549898,0.00572048492613834,0.00709615096635863,0.0465970392271476,0,0.036660177335393,0.0225898466946107,0.055618154131239,0.0748288675031189,0.0467898946879267,0.0293357687345233,0.0184630023210347,0.0303351217560458,0.0836519993633061,0.0214228377109313,0.0617010758514845,0,0.0439147032891737,0.000630724486167391,0,0.00921522913475626,0,0,0,0,0,0,0,0,0,0,0.0122479983454008,0,0,0.0248838914096087,0.0185778129589008,0,0.00869244620142915,0.0213854734878038,0,0
"16",0,0,0.0237169760053276,0,0,0,0,0,0,0.00385066251094184,0,0,0,0,0.0132465628259597,1,0.0163466545981923,0.00248130429063685,0.039915422014397,0.0603131174283755,0.0544778887057562,0,0,0,0,0,0.00448902483322432,0,0.0541915467045501,0,0,0,0,0.0185077687992222,0,0,0.0157342687408986,0.0295724675313716,0.00424580468402398,0,0.00581527044461161,0,0,0,0,0,0.0197367238571261,0,0,0.0120875772814361,0.000475579411412108,0.05193659102778,0.0389468789271801,0.0470197830442495,0.0267201259604034,0,0.0478263681762159,0,0,0.0104770196983155,0,0,0,0,0,0,0,0.00151880915723533,0,0,0,0,0,0.00120465584644658,0,0,0,0.00391999459063359,0,0,0,0,0
"17",0.00510598695438771,0.00255115781179219,0.0488163073435468,0.00285855296580801,0.0139878562834071,0.0148078068337933,0,0.0134610380404482,0,0.0198462965335538,0,0.0120859293743229,0.0622159089090668,0.0634318759096384,0.0342579449943769,0.0163466545981923,1,0.067550082625287,0.0866487314203062,0.0402714475107378,0.034979148727762,0.0530734608252402,0.00840533869582939,0.0258398834468518,0.029990550757894,0.0268398313704809,0.0465827479708154,0.0396646609888427,0.0057651025118859,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00816790591524755,0,0,0,0,0.0317680022977372,0.0139623282639356,0,0.0183771489266829,0,0.0125425658820951,0,0.0140386584032079,0,0.00809251479419745,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00482739031181597,0,0,0,0,0,0
"18",0.0345635051166103,0.0187022740862048,0.0341262934010491,0.00284849745769115,0.0098197596587349,0.0106438809347602,0,0.0262549993563994,0.00844925056671452,0.016393665784265,0,0.054209560070004,0.0553195767883039,0.0483740715986951,0.0178650264679536,0.00248130429063685,0.067550082625287,1,0.0431244533814621,0.0208194040000144,0.0113731559171682,0.0458888998878876,0,0.0183661590348035,0.0201267400296416,0.026195852245126,0.0220711409828569,0.0156000628799026,0.0314648667588563,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00422024177867408,0,0,0,0,0,0,0,0,0.000454104491225072,0,0,0,0,0,0,0,0,0,0,0.00376087398600455,0.0162140854453778,0,0,0,0.0138675013910668,0,0
"19",0,0,0.0517614481933772,0,0,0.0138607897627093,0,0,0,0.0195763281846585,0,0,0.0220515226839264,0.0334038448207421,0.0342055732152489,0.039915422014397,0.0866487314203062,0.0431244533814621,1,0.0560408361585365,0.049359293527059,0.0342568316862922,0,0,0,0,0.0467344325438184,0.0210195769785033,0.0163920083019453,0,0,0,0,0,0,0,0,0.00926922956226087,0,0,0,0,0,0,0,0,0.00888916815588298,0,0.00102137641666146,0.000550576482275772,0.0375575329816229,0.0295215887399418,0.0127442078937221,0.0325105090652279,0,0,0.0341551757878284,0,0,0.00819615685997084,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00076159064053107,0,0,0,0,0
"20",0,0,0.0263129089139318,0,0,0.0176532642908964,0,0,0,0.0163161601234994,0,0,0.00120161652988487,0.0053165371460448,0.00654500179392152,0.0603131174283755,0.0402714475107378,0.0208194040000144,0.0560408361585365,1,0.076520138604223,0.0157891195054778,0,0,0,0,0.0304698030674086,0,0.0250586767115637,0,0,0,0,0.00366099634292275,0,0,0,0.0283819657575286,0,0,0,0,0,0,0,0,0.0106364715400924,0,0,0,0,0.0220461529906975,0.00323481062206203,0.0272374100773792,0.00477259242920569,0,0.0265792941801357,0,0,0,0,0,0,0,0,0,0,0.0029210039903158,0.00168246886660992,0,0,0,0,0,0,0,0,0.00695475491677207,0,0,0,0,0
"21",0,0,0.025706099911578,0,0,0.02195355653496,0,0,0,0.0321163953089383,0,0,0,0,0.00544784436372124,0.0544778887057562,0.034979148727762,0.0113731559171682,0.049359293527059,0.076520138604223,1,0.0254853252463053,0,0,0,0,0.0403757820876034,0,0.00455081571572257,0,0,0,0,0.00130406834706701,0,0,0.0197259132747782,0.0493590487905391,0.0195501584488345,0.0106195777665715,0.0162271642782949,0,0,0,0,0,0.0275179724806074,0,0,0,0,0.0426031563678319,0.017937705008404,0.0611213652961524,0.0240615666471187,0,0.0421015759124953,0,0,0.0190566464813839,0,0,0,0,0,0,0,0.0347666122372292,0.0219367775900159,0,0,0,0,0,0,0,0,0.0356706458098024,0,0,0,0,0
"22",0.0234877366538071,0.023676523214253,0.0119334151340153,0.0289202244575207,0.0459404053182979,0.0270972377053529,0.0183335417799661,0.0294404549600467,0.0430310168448819,0.0445276050280134,0,0.0197782656666127,0.0496368225761492,0.0538557070949241,0.0367662034727213,0,0.0530734608252402,0.0458888998878876,0.0342568316862922,0.0157891195054778,0.0254853252463053,1,0.00166756520876531,0.0280297804351089,0.0428311668316542,0.0566290756279837,0.0576710779608128,0.0241635116885584,0.000522640147385097,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0141207917792673,0,0,0.00967743769032719,0,0,0,0,0.00628477199640214,0,0,0,0.00480253875526006,0.038026898015563,0.00982077522431967,0.0234809338200995,0,0.00197686579004327,0,0,0,0,0,0,0,0,0.0415557539009552,0,0.00337246171165927,0.0185330562631019,0,0.00926453978592641,0,0.00553934272690754,0.0249121875499479,0.0432938994378476,0.0247348814675227,0,0.0543529811774991,0,0
"23",0,0,0,0.00668026412690405,0.00812314728640794,0,0,0.00326746732270313,0,0,0,0,0.0145321787780516,0.00505323745108335,0,0,0.00840533869582939,0,0,0,0,0.00166756520876531,1,0.0162783514040319,0.0163575041650652,0.0107987891253595,0,0.0130388371323001,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"24",0.00665211375298784,0,0,0.0554807302546556,0.0417972576890896,0,3.9653024293576e-05,0.0158838126606142,0.0330450559051936,0.00439150821662711,0,0,0.0306559111580396,0.0128779217521925,0,0,0.0258398834468518,0.0183661590348035,0,0,0,0.0280297804351089,0.0162783514040319,1,0.0548443459092725,0.0458509650071697,0.00951281664029398,0.014021975866674,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00626282309174503,0,0,0,0,0,0,0.00687335407943405,0.00236450377550629,0,0,0,0.00539076689032021,0,0
"25",0.0117178939363743,0,0,0.0524119746280829,0.0591718917488838,0.0115199579797288,0,0.0391711058942689,0.0414320976746943,0.00122331511735019,0,0,0.044750264268432,0.0209685259718799,0,0,0.029990550757894,0.0201267400296416,0,0,0,0.0428311668316542,0.0163575041650652,0.0548443459092725,1,0.0663195225343153,0.0153321234682896,0.0330737908803752,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00058835091515472,0,0,0,0,0,0,0,0.00573902609474829,0,0,0,0.023669097620772,0,0
"26",0.0336235429179843,0.0195460374858146,0,0.0561213252843386,0.0425038218879441,0,0.0341849651416594,0.0220458910275288,0.0478507088853249,0,0.0129715263576732,0.0243673185594811,0.0745144246562145,0.0654471737467583,0.0206041683522179,0,0.0268398313704809,0.026195852245126,0,0,0,0.0566290756279837,0.0107987891253595,0.0458509650071697,0.0663195225343153,1,0.0082842604578424,0.0276501717070994,0,0.00338403425621646,0,0,0,0,0,0,0,0,0,0,0,0,0.0196206910051794,0,0,0.0130977725408475,0,0,0,0,0,0,0,0,0,0.0386817599120543,0,0.0394831952459648,0,0,0.0029595400102653,0,0,0.0124592685488674,0,0.00542152633303805,0,0,0,0,0,0.00728159467824757,0,0.00226222360327601,0,0.0250034707388069,0.0505741643691114,0.00485745962989426,0.0262530240193713,0,0.0528411541521427,0,0
"27",0,0,0.0164049861618145,0,0.0254827302883701,0.0325154628481751,0,0.00301331585955808,0.018787465779646,0.0552773044012384,0,0,0.00429715256172,0.00818438894059289,0.0174085795163283,0.00448902483322432,0.0465827479708154,0.0220711409828569,0.0467344325438184,0.0304698030674086,0.0403757820876034,0.0576710779608128,0,0.00951281664029398,0.0153321234682896,0.0082842604578424,1,0.00608720916146029,0,0,0,0,0,0,0,0,0,0.00408185008465134,0,0,0,0,0,0,0,0,0.00602568059469578,0,0,0,0.00403995831758585,0.0104966423076792,0,0.0192889760018515,0,0.00038964817689757,0.0239437730485788,0,0,0.0160849432264673,0,0,0,0,0,0,0,0,0.020510003190879,0,0,0,0,0,0,0,0,0.0245765598518216,0,0,0,0,0
"28",0.00427592763636197,0.00234865865548458,0,0.00814979345600714,0.0101441172684428,0,0.00393382442393763,0.0321431234368729,0,0,0,0,0.0306581181315043,0.026233557693306,0.00644939982616469,0,0.0396646609888427,0.0156000628799026,0.0210195769785033,0,0,0.0241635116885584,0.0130388371323001,0.014021975866674,0.0330737908803752,0.0276501717070994,0.00608720916146029,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"29",0.0089637077362442,0,0.0159426276169781,0,0,0,0,0,0,0,0,0.0444894668674612,0,0.0109399656534995,0.00862773123702519,0.0541915467045501,0.0057651025118859,0.0314648667588563,0.0163920083019453,0.0250586767115637,0.00455081571572257,0.000522640147385097,0,0,0,0,0,0,1,0,0,0,0,0.0240254309608505,0,0,0,0,0,0,0,0.00315988172094408,0,0,0,0,0,0,0,0.012826024617055,0,0,0,0,0,0,0.0195421708001419,0,0,0,0,0,0,0,0.0113564999425429,0,0,0,0,0,0,0,0,0.00591836429417217,0,0,0.00109261117113912,0,0,0.01285324610287,0,0,0
"30",0.00199428474331942,0.0167844409024138,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00338403425621646,0,0,0,1,0,0,0,0,0.00212984957968904,0,0,0,0,0,0,0,0.0017532590307186,0.00168400991368529,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00164915510623308,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"31",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"32",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0259276314191662,0.0202744137176653,0.0431675333799576,0,0.000898386148744915,0,0,0.00494557855503714,0,0.0404399691453542,0.00061503860895817,0,0,0,0,0,0,0.00410476365524914,0,0,0,0,0,0,0,0,0,0,0,0.0207376410475104,0.00540272657162253,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"33",0,0.0149646699265543,0.0268806287065761,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0259276314191662,1,0.0029992547061216,0.0400889038457655,0.00323871405042341,0.0358865420184759,0.00580171238828974,0.006762916370828,0,0,0.0427672923228047,0,0.00339226350957359,0.0206046839048232,0,0,0,0,0,0.034220436390048,0,0.00923990217200635,0,0,0,0.0158093067160364,0,0,0,0,0.00619515172768798,0.00621857817641421,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"34",0,0,0.0250708888849385,0,0,0,0,0,0,0.000193223225975609,0,0,0,0,0,0.0185077687992222,0,0,0,0.00366099634292275,0.00130406834706701,0,0,0,0,0,0,0,0.0240254309608505,0,0,0.0202744137176653,0.0029992547061216,1,0.0236173258286447,0,0.00815042731090208,0.0100988023151426,0.00410532745073482,0.00804997983419737,0.00271833314621973,0.0500509786299866,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0253480630194716,0,0,0,0,0.00909347459627395,0.00481916815280889,0,0,0,0.00175476153728148,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0.0113913790950033,0.0508429093135791,0.0219767887315864,0,0,0,0,0,0,0.0108901954984835,0,0,0,1.32314409387755e-06,0.0405346977574098,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00212984957968904,0,0.0431675333799576,0.0400889038457655,0.0236173258286447,1,0.000927834953908304,0.0261260836046251,0.000183468628395451,0.0207253325330839,0.0350468682640029,0.00490415666123346,0.0581058140517252,0.0535572185343563,0.0158189253075079,0.0301691871822806,0,0,0,0,0.0145115532799095,0.0153087939227612,0.00791160657279006,0.00178191159370117,0,0.00277779725752962,0.0295842351492421,0.0172205091290784,0.00958351373661127,0,0.00209641966075614,0.0113434864401943,0.0276603515719918,0.0320382859812067,0,0,0.0197225339197154,0.00998928823046355,0.00256055737095701,0,0,0,0.0113612429494512,0,0,0,0,0,0,0,0,0,0,0.00589579140336645
"36",0,0,0.00299428565144404,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00323871405042341,0,0.000927834953908304,1,0.0207090120217409,0,0.0137711943686499,0,0,0,0,0,0.00814233219794986,0,0,0,0,0,0,0.00651941060150937,0,0.00293984332159696,0,0,0,0,0,0.00415542318919034,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"37",0,0,0.0371188477976961,0,0,0,0,0,0,0.00996931239074796,0,0,0,0,0,0.0157342687408986,0,0,0,0,0.0197259132747782,0,0,0,0,0,0,0,0,0,0,0.000898386148744915,0.0358865420184759,0.00815042731090208,0.0261260836046251,0.0207090120217409,1,0.0512592849400426,0.0498224790371886,0.00519138527146421,0.0422248197173875,0.0429396731131828,0,0,0.0204670579264646,0,0,0,0,0,0.00109319678402482,0.0449204246139535,0.045871614030451,0.0367461760876591,0,0,0.0437274663774065,0,0,0.00512269423900406,0,0,0,0,0,0,0,0.00703309389166957,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"38",0,0,0.0336113951098947,0,0,0,0,0,0,0.0146573028600758,0,0,0,0,0,0.0295724675313716,0,0,0.00926922956226087,0.0283819657575286,0.0493590487905391,0,0,0,0,0,0.00408185008465134,0,0,0,0,0,0.00580171238828974,0.0100988023151426,0.000183468628395451,0,0.0512592849400426,1,0.0165703103020835,0,0.0348372881657083,0.0171745441409084,0,0,0,0,0.0202585732025278,0,0,0,0,0.0293541973267136,0.0261455115066722,0.0481444017715661,0,0,0.05057180096278,0,0,0,0,0,0,0,0,0,0,0.0169506576130068,0.00518795573718988,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,0.000946057459206227,0.0242302217747524,0,0,0.00477382438260127,0,0,0,0.0291271716331366,0,0,0,0,0,0.00424580468402398,0,0,0,0,0.0195501584488345,0,0,0,0,0,0,0,0,0,0,0,0.006762916370828,0.00410532745073482,0.0207253325330839,0.0137711943686499,0.0498224790371886,0.0165703103020835,1,0.00693705865715576,0.0491782313019335,0.0130324257795934,0,0,0.0134174817808544,0,0,0,0,0,0,0.0252836263662688,0.0114914929779361,0.0308228911674952,0,0,0.00570430396616948,0,0,0.000597112120159373,0,0,0.00862967366335617,0,0,0,0,0.0129355913933451,0.00817537505851798,0,0,0,0,0,0,0,0,0.00409049125931539,0,0,0,0,0
"40",0,0.00445864589036012,0,0,0,0,0,0,0,0,0,0,0,0,0.000142546291226453,0,0,0,0,0,0.0106195777665715,0,0,0,0,0,0,0,0,0,0,0.00494557855503714,0,0.00804997983419737,0.0350468682640029,0,0.00519138527146421,0,0.00693705865715576,1,0,0.0132698352643538,0.0269369253363753,0,0.0192065784819353,0,0,0,0,0,0,0.0150670881874889,0,0.0138592891804018,0.0569577256354524,0.00133133123640982,0.0023290730392946,0,0,0.00247525340354985,0,0.0119285956128298,0.000490103263786547,0,0,0,0.0372444717478792,0.0343486418106247,0.00452205235420146,0,0.00766304822938258,0.00680625463524266,0,0,0,0,0,0.0221697621317658,0,0,0,0,0.00515195927453929
"41",0,0,0.0169909050899327,0,0,0,0,0,0,0.0163540360465642,0,0,0,0,0,0.00581527044461161,0,0,0,0,0.0162271642782949,0,0,0,0,0,0,0,0,0,0,0,0,0.00271833314621973,0.00490415666123346,0,0.0422248197173875,0.0348372881657083,0.0491782313019335,0,1,0.00980275400982588,0,0,0.00625917102811196,0,0,0,0,0,0,0.0100882392906546,0.0061470197058308,0.0222251715483504,0,0,0.00399826691316038,0,0,0,0,0,0,0,0,0,0,0.0121424071051292,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"42",0,0.0177421486923153,0.0459043143917314,0,0,0,0,0,0,0.0162671275063172,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00315988172094408,0,0,0.0404399691453542,0.0427672923228047,0.0500509786299866,0.0581058140517252,0,0.0429396731131828,0.0171745441409084,0.0130324257795934,0.0132698352643538,0.00980275400982588,1,0.0129661486524197,0,0.0030531994343405,0,0,0,0,0,0,0,0,0,0,0,0.0566712848712108,0,0,0,0,0.0189194103074524,0.00861334023994957,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0.037058443989208,0.0595652428228846,0,0,0,0,0.0324490909392964,0,0.024901105972193,0,0,0,0,0.0208804481593852,0.0284765515549898,0,0,0,0,0,0,0.0141207917792673,0,0,0,0.0196206910051794,0,0,0,0.0017532590307186,0,0.00061503860895817,0,0,0.0535572185343563,0,0,0,0,0.0269369253363753,0,0.0129661486524197,1,0.0370283714574533,0.0203869866599639,0,0,0,0,0.00414401137213668,0,0,0,0,0.00266662781968486,0.0774906860832268,0,0.0373007084700344,0,0,0.0235805882347548,0.0265555181249503,0.0234421627066518,0,0.00457672612195496,0.0572259667998751,0.0290793992080204,0,0,0.0256397778494966,0.0169787202421587,0.0705748409541031,0,0,0,0,0.026658629157313,0.00588613375516659,0.0283704806385835,0.0295776351458657,0.0496966066805715,0,0.00514504924721639
"44",0,0.0193875014390086,0,0,0,0,0.0133767805721909,0,0,0,0,0,0,0.0024593618779375,0.00572048492613834,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00168400991368529,0,0,0.00339226350957359,0,0.0158189253075079,0,0,0,0,0,0,0,0.0370283714574533,1,0.0112787578481298,0,0,0,0,0,0,0,0,0,0,0.0158280744304115,0,0.0166590861259977,0,0,0,0,0,0,0,0.00748651463849762,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"45",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00709615096635863,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0206046839048232,0,0.0301691871822806,0.00814233219794986,0.0204670579264646,0,0.0134174817808544,0.0192065784819353,0.00625917102811196,0.0030531994343405,0.0203869866599639,0.0112787578481298,1,0,0,0,0,0,0.00695563994910452,0.0159138124021387,0.0107697111048946,0.0106247894359643,0.00695421051392784,0.0134911841780283,0,0.00609876272302897,0,0.0436566332350905,0,0,0.00338242829441458,0,0,0,0,0.0189933859727659,0,0,0,0,0,0,0,0,0,0.000937703323352391,0,0,0,0,0
"46",0,0,0,0,0,0,0,0,0,0,0,0,0.0166336629648849,0.046799372656744,0.0465970392271476,0,0.00816790591524755,0,0,0,0,0.00967743769032719,0,0,0,0.0130977725408475,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00205614230856816,0.0469829943506575,0,0.00898110529403159,0.0175859106602513,0.0107491119072127,0,0,0.00712934043878566,0.0407798391109218,0,0.0157491139142235,0,0.0114909148338029,0.00773867246712764,0,0.0218331134243962,0,0,0,0,0,0,0,0,0,0,0.00171868384964165,0,0.000295675085154514,0.0175126783259503,0.00281462290650653,0,0,0.00484171449528698,0,0
"47",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0197367238571261,0,0,0.00888916815588298,0.0106364715400924,0.0275179724806074,0,0,0,0,0,0.00602568059469578,0,0,0,0,0,0,0,0,0,0,0.0202585732025278,0,0,0,0,0,0,0,0.00205614230856816,1,0.00577238859447066,0,0,0,0.0313576310024215,0.0271601825116634,0.0385261239823104,0.0109073945016722,0,0.030234336159136,0,0,0.0151024223661908,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00432867345839211,0,0,0,0,0,0,0,0,0
"48",0,0,0,0,0,0,0,0,0,0,0,0,0,0.014975476973277,0.036660177335393,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0469829943506575,0.00577238859447066,1,0,0.0187016948794968,0.00682510262475062,0.0107581008514429,0.00321678977768501,0,0.0198586518797894,0.0292616384333965,0,0.00114069964364279,0,0.0108943467958309,0,0.00620554984549835,0.00540547850211215,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00134319448566453,0.0225898466946107,0,0,0,0.00102137641666146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.000861014803193399,0.0161864364188734,0.006226196197103,0.00154842083839574,0,0,0.00324217300745108,0.00592529306451851,0.00454988573571746,0,0.0038572052409459,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"50",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0208088585168865,0.055618154131239,0.0120875772814361,0,0,0.000550576482275772,0,0,0,0,0,0,0,0,0,0.012826024617055,0,0,0.00410476365524914,0,0,0.0145115532799095,0,0,0,0,0,0,0,0.00414401137213668,0,0,0.00898110529403159,0,0.0187016948794968,0.000861014803193399,1,0.0385888809585699,0.0245174213606141,0.019230572212254,0.00153030463786912,0.020375592502184,0.0474064243308637,0.0165751418769983,0.0270089093239674,0,0.0178151137644036,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00761678491325608,0,0,0.0148769618108433,0,0,0
"51",0,0.00446229323604298,0,0,0,0,0,0,0,0,0,0,0,0.0423362521743635,0.0748288675031189,0.000475579411412108,0.0317680022977372,0,0.0375575329816229,0,0,0.00628477199640214,0,0,0,0,0.00403995831758585,0,0,0,0,0,0.034220436390048,0,0.0153087939227612,0,0.00109319678402482,0,0,0,0,0,0,0,0.00695563994910452,0.0175859106602513,0,0.00682510262475062,0.0161864364188734,0.0385888809585699,1,0.0553819118815661,0.048654393905156,0.0334349727899268,0.0047222806537488,0.0492297942692396,0.0285833668189561,0.0430883102231769,0,0.0548309183309047,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"52",0,0,0.0014171083652399,0,0,0,0,0,0,0.00291515925128798,0,0,0,0,0.0467898946879267,0.05193659102778,0.0139623282639356,0,0.0295215887399418,0.0220461529906975,0.0426031563678319,0,0,0,0,0,0.0104966423076792,0,0,0,0,0,0,0,0.00791160657279006,0.00651941060150937,0.0449204246139535,0.0293541973267136,0.0252836263662688,0.0150670881874889,0.0100882392906546,0,0,0,0.0159138124021387,0.0107491119072127,0.0313576310024215,0.0107581008514429,0.006226196197103,0.0245174213606141,0.0553819118815661,1,0.0928005318402826,0.0928460196169298,0.0620368872743657,0.0260614374608856,0.0687325789811129,0,0,0.0681739785005993,0,0,0,0,0,0,0,0.00949896583459082,0,0,0,0,0,0,0,0,0,0.0228017931123476,0,0,0,0,0
"53",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0293357687345233,0.0389468789271801,0,0,0.0127442078937221,0.00323481062206203,0.017937705008404,0,0,0,0,0,0,0,0,0,0,0,0.00923990217200635,0,0.00178191159370117,0,0.045871614030451,0.0261455115066722,0.0114914929779361,0,0.0061470197058308,0,0,0,0.0107697111048946,0,0.0271601825116634,0.00321678977768501,0.00154842083839574,0.019230572212254,0.048654393905156,0.0928005318402826,1,0.0725690947579731,0.0340982131284184,0,0.0676190025789632,0,0,0.0527459855973606,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000576811722252486,0,0,0,0,0
"54",0,0,0.00346758051781725,0,0,0,0,0,0,0,0,0,0,0,0.0184630023210347,0.0470197830442495,0.0183771489266829,0,0.0325105090652279,0.0272374100773792,0.0611213652961524,0,0,0,0,0,0.0192889760018515,0,0,0,0,0,0,0,0,0.00293984332159696,0.0367461760876591,0.0481444017715661,0.0308228911674952,0.0138592891804018,0.0222251715483504,0,0,0,0.0106247894359643,0,0.0385261239823104,0,0,0.00153030463786912,0.0334349727899268,0.0928460196169298,0.0725690947579731,1,0.0544804222547688,0.00655443153892775,0.0568630520967686,0,0,0.0552233887850543,0,0,0,0,0,0,0,0.0145150150362534,0.000412476112169922,0,0,0,0,0,0,0,0,0.0246346317963144,0,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0303351217560458,0.0267201259604034,0,0,0,0.00477259242920569,0.0240615666471187,0.00480253875526006,0,0,0,0,0,0,0,0,0,0,0,0,0.00277779725752962,0,0,0,0,0.0569577256354524,0,0,0.00266662781968486,0,0.00695421051392784,0.00712934043878566,0.0109073945016722,0.0198586518797894,0,0.020375592502184,0.0047222806537488,0.0620368872743657,0.0340982131284184,0.0544804222547688,1,0.0369115479216562,0.0254607997707258,0.00641823267060928,0,0.0433091001473748,0,0,0,0,0,0,0.00962826035083202,0.0246235112274887,0,0,0.00562132614962008,0,0,0.0138760938675105,0,0,0.0009216988702872,0.0473483597702714,0.00802018324574766,0,0,0,0
"56",0.00776856394244485,0.0317251732666585,0,0,0,0,0.0117969958301054,0,0.00679532385181971,0,0,0,0.0221611587971879,0.0664700108239068,0.0836519993633061,0,0.0125425658820951,0.00422024177867408,0,0,0,0.038026898015563,0,0,0,0.0386817599120543,0.00038964817689757,0,0,0,0,0,0,0,0.0295842351492421,0,0,0,0,0.00133133123640982,0,0,0.0774906860832268,0.0158280744304115,0.0134911841780283,0.0407798391109218,0,0.0292616384333965,0.00324217300745108,0.0474064243308637,0.0492297942692396,0.0260614374608856,0,0.00655443153892775,0.0369115479216562,1,0,0.0729091528509149,0,0.0443340644463639,0.00479501947756554,0,0.00794402639291993,0,0,0.0166283106164646,0,0,0,0.00486351553701995,0,0.0313721088176409,0,0.00875460022985313,0,0.00822036614434942,0.0466127261070487,0.0257230114064805,0.0291420563956414,0.0436591630530835,0.0541217400849961,0,0
"57",0,0,0.0291832227712618,0,0,0,0,0,0,0.0137672371740003,0,0,0,0,0.0214228377109313,0.0478263681762159,0,0,0.0341551757878284,0.0265792941801357,0.0421015759124953,0.00982077522431967,0,0,0,0,0.0239437730485788,0,0.0195421708001419,0,0,0,0.0158093067160364,0.0253480630194716,0.0172205091290784,0,0.0437274663774065,0.05057180096278,0.00570430396616948,0.0023290730392946,0.00399826691316038,0.0566712848712108,0,0,0,0,0.030234336159136,0,0.00592529306451851,0.0165751418769983,0.0285833668189561,0.0687325789811129,0.0676190025789632,0.0568630520967686,0.0254607997707258,0,1,0,0,0.034510645884673,0,0,0,0,0,0,0,0.00500010288223784,0.000671092685384173,0,0,0,0,0,0,0,0,0.0184268735006333,0,0,0,0,0
"58",0.00695762223689217,0.0252281983493659,0,0,0,0,0.0121754247151476,0,0,0,0,0,0.027379987911239,0.0599736576760718,0.0617010758514845,0,0.0140386584032079,0,0,0,0,0.0234809338200995,0,0,0,0.0394831952459648,0,0,0,0,0,0,0,0,0.00958351373661127,0,0,0,0,0,0,0,0.0373007084700344,0.0166590861259977,0.00609876272302897,0.0157491139142235,0,0.00114069964364279,0.00454988573571746,0.0270089093239674,0.0430883102231769,0,0,0,0.00641823267060928,0.0729091528509149,0,1,0,0.0244695430776278,0.00379547125254214,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000576096637909932,0.0312206080506885,0.00074321478656794,0,0.00290834237175042,0.0126922382406903,0,0
"59",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"60",0,0,0,0,0,0,0,0,0,0,0,0,0,0.010526964577768,0.0439147032891737,0.0104770196983155,0.00809251479419745,0,0.00819615685997084,0,0.0190566464813839,0.00197686579004327,0,0,0,0,0.0160849432264673,0,0,0,0,0,0,0,0.00209641966075614,0.00415542318919034,0.00512269423900406,0,0.000597112120159373,0.00247525340354985,0,0,0,0,0.0436566332350905,0.0114909148338029,0.0151024223661908,0.0108943467958309,0.0038572052409459,0.0178151137644036,0.0548309183309047,0.0681739785005993,0.0527459855973606,0.0552233887850543,0.0433091001473748,0.0443340644463639,0.034510645884673,0.0244695430776278,0,1,0,0,0,0,0,0,0,0.017324231415816,0,0,0,0,0,0,0,0,0,0.0295750566386193,0,0,0,0,0
"61",0.037743877635129,0.0453878304394198,0,0,0,0,0.0136885718441271,0,0,0,0,0,0.00356313016042892,0.0133799147808302,0.000630724486167391,0,0,0,0,0,0,0,0,0,0,0.0029595400102653,0,0,0,0.00164915510623308,0,0,0,0,0.0113434864401943,0,0,0,0,0,0,0,0.0235805882347548,0,0,0.00773867246712764,0,0,0,0,0,0,0,0,0,0.00479501947756554,0,0.00379547125254214,0,0,1,0.0272213504320479,0.0366121433626225,0,0,0.0135829811775162,0,0,0,0,0,0.00696992483398798,0,0,0,0,0,0,0,0,0,0,0
"62",0,0.00453419820542757,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0207376410475104,0.00619515172768798,0.00909347459627395,0.0276603515719918,0,0,0,0,0.0119285956128298,0,0.0189194103074524,0.0265555181249503,0,0,0,0,0.00620554984549835,0,0,0,0,0,0,0,0,0,0,0,0,0.0272213504320479,1,0.0421795754739675,0,0,0.0134442193222134,0.0131020853370712,0,0,0.00662838729666543,0,0,0,0,0,0,0,0,0,0.00381148122280602,0,0,0
"63",0.000462068091327663,0.0150646786860852,0,0,0,0,0,0,0,0,0,0,0,0,0.00921522913475626,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00540272657162253,0.00621857817641421,0.00481916815280889,0.0320382859812067,0,0,0,0.00862967366335617,0.000490103263786547,0,0.00861334023994957,0.0234421627066518,0,0.00338242829441458,0.0218331134243962,0,0.00540547850211215,0,0,0,0,0,0,0,0.00794402639291993,0,0,0,0,0.0366121433626225,0.0421795754739675,1,0,0,0.0101626406219921,0,0,0,0,0,0.00422185303475721,0,0,0,0,0,0,0,0,0,0,0.0095879356455599
"64",0,0,0,0.00732386349078569,0,0,0,0,0,0,0,0,0.00500106563121504,0,0,0,0,0,0,0,0,0,0,0,0,0.0124592685488674,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0.000693257016855671,0.0140392380537414,0.00848572295630078,0,0,0,0,0,0
"65",0.0399422381540825,0.0094407536180951,0,0,0,0,0,0,0.0117560305094894,0,0,0.0510179796157425,0.0025349927468647,0.00121589354692747,0,0,0,0.000454104491225072,0,0,0,0,0,0,0,0,0,0,0.0113564999425429,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00457672612195496,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0231138158179912,0.0185434359594663,0,0,0.0158081170950031,0.0183791059253629,0.0258838279595691,0,0,0.0123883388251712,0.0530395434049766,0.0327122159440421,0,0.037469823134598,0.00750020794355421,0.0250910638319304,0,0
"66",0.0476166823614068,0.0472766064578348,0,0,0,0,0.0144486876042211,0,0.011426445401641,0,0,0.00268659073162004,0,0.000554555993751938,0,0,0,0,0,0,0,0,0,0,0,0.00542152633303805,0,0,0,0,0,0,0,0,0.0197225339197154,0,0,0,0,0,0,0,0.0572259667998751,0.00748651463849762,0,0,0,0,0,0,0,0,0,0,0,0.0166283106164646,0,0,0,0,0.0135829811775162,0.0134442193222134,0.0101626406219921,0,0.0231138158179912,1,0.0197179085103557,0,0,0.0161762502589507,0,0.0407220233772917,0,0,0,0,0.0317132527984674,0,0.0163972574722893,0.00974868188819367,0.0297630906514057,0,0
"67",0.0106816400432497,0.0173525673948467,0,0,0,0,0,0,0.00378668050487739,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00175476153728148,0.00998928823046355,0,0,0,0,0.0372444717478792,0,0,0.0290793992080204,0,0,0,0,0,0,0,0,0,0,0,0.00962826035083202,0,0,0,0,0,0,0.0131020853370712,0,0,0.0185434359594663,0.0197179085103557,1,0.00666638891167476,0.00105153705628912,0,0.020149594522663,0.0317023950858073,0,0,0,0,0,0.00973199750615586,0.0176974775130988,0,0.00979859699786179,0,0.00738009247583976
"68",0,0,0,0,0,0,0,0,0,0.0157597491297587,0,0,0,0,0,0.00151880915723533,0,0,0,0.0029210039903158,0.0347666122372292,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00256055737095701,0,0.00703309389166957,0.0169506576130068,0.0129355913933451,0.0343486418106247,0.0121424071051292,0,0,0,0.0189933859727659,0,0,0,0,0,0,0.00949896583459082,0,0.0145150150362534,0.0246235112274887,0,0.00500010288223784,0,0,0.017324231415816,0,0,0,0,0,0,0.00666638891167476,1,0.0432413515501807,0,0.029227251044391,0,0.00636749185838072,0.00809242409632006,0,0,0,0.0786858913386759,0.00708076964763733,0,0,0,0
"69",0.000566797590885412,0,0.00104255057505842,0.00854803465117313,0.0111666571982261,0.00733331942741029,0,0,0.0300524423178367,0.0540753680319053,0,0,0,0,0,0,0,0,0,0.00168246886660992,0.0219367775900159,0.0415557539009552,0,0.00626282309174503,0.00058835091515472,0,0.020510003190879,0,0,0,0,0,0,0,0,0,0,0.00518795573718988,0.00817537505851798,0.00452205235420146,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000412476112169922,0,0,0.000671092685384173,0,0,0,0,0,0,0,0,0,0.00105153705628912,0.0432413515501807,1,0,0.0134748778944034,0.00779077699177316,0,0,0,0,0,0.0503185465289652,0.00850228994963372,0,0.0115048170192131,0,0
"70",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0256397778494966,0,0,0,0,0,0,0,0,0,0,0,0,0.00486351553701995,0,0,0,0,0,0.00662838729666543,0,0,0.0158081170950031,0.0161762502589507,0,0,0,1,0.00751746894168544,0.031295996971607,0,0,0,0,0,0,0.0171927299040183,0.0466039591191343,0.0147522874443578,0,0
"71",0,0,0,0,0,0,0,0,0.0216416219464776,0,0,0,0,0,0,0,0,0,0,0,0,0.00337246171165927,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00766304822938258,0,0,0.0169787202421587,0,0,0,0,0,0,0,0,0,0,0,0.00562132614962008,0,0,0,0,0,0,0,0,0,0.0183791059253629,0,0.020149594522663,0.029227251044391,0.0134748778944034,0.00751746894168544,1,0.0395500264638988,0,0,0,0.0121253359163307,0.0115060900153183,0.0372244905319182,0.0803474898311169,0,0.0327483250854921,0,0
"72",0.0362924510720965,0.0309313842559961,0,0.00459892243876644,0.00688580681432571,0,0.0127449205147976,0,0.0376524797031342,0.0012079384874529,0,0.0107345899019925,0,0,0,0,0,0,0,0,0,0.0185330562631019,0,0,0,0.00728159467824757,0,0,0,0,0,0,0,0,0.0113612429494512,0,0,0,0,0.00680625463524266,0,0,0.0705748409541031,0,0,0,0,0,0,0,0,0,0,0,0,0.0313721088176409,0,0,0,0,0.00696992483398798,0,0.00422185303475721,0,0.0258838279595691,0.0407220233772917,0.0317023950858073,0,0.00779077699177316,0.031295996971607,0.0395500264638988,1,0,0,0,0.00700081646447591,0.0227433295715948,0.00706364435799983,0.0475613767822196,0.0188415205363661,0.0760486199205187,0,0.00319263508045887
"73",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00636749185838072,0,0,0,0,1,0,0,0,0,0.00756318303494176,0,0,0,0,0
"74",0,0,0,0,0,0,0,0,0,0,0,0.00598838373268186,0,0.00773554377210647,0.0122479983454008,0.00120465584644658,0,0,0,0,0,0.00926453978592641,0,0,0,0.00226222360327601,0,0,0.00591836429417217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00171868384964165,0.00432867345839211,0,0,0,0,0,0,0,0.0138760938675105,0.00875460022985313,0,0,0,0,0,0,0,0,0,0,0,0.00809242409632006,0,0,0,0,0,1,0,0.00315769175649391,0.00725522215721353,0.0182109651802881,0.00694631472618235,0,0.0083586372230023,0,0.00200280175222097
"75",0,0,0,0,0,0,0,0,0,0,0,0.00734187042613634,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000693257016855671,0.0123883388251712,0,0,0,0,0,0,0,0,0,1,0.0255537569092077,0.0149432780686105,0,0.00988948491972248,0,0,0,0
"76",0.019962250809409,0,0,0.00796204285105931,0,0,0,0,0.0127756209433629,0,0.00193502744813087,0.0447360256130783,0.035685916809938,0.0281895781890027,0,0,0,0.00376087398600455,0,0,0,0.00553934272690754,0,0.00687335407943405,0,0.0250034707388069,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000295675085154514,0,0,0,0,0,0,0,0,0,0.00822036614434942,0,0.000576096637909932,0,0,0,0,0,0.0140392380537414,0.0530395434049766,0,0,0,0,0,0.0121253359163307,0.00700081646447591,0,0.00315769175649391,0.0255537569092077,1,0.0603048571481361,0.00292328239920508,0.0494403340134462,0.00705288250674674,0.033218592269853,0,0
"77",0.0326121666238786,0.0191307208832377,0,0.0106288444693479,0,0,0.0119724339517183,0,0.0165107061575506,0,0.0027099257766465,0.0506708804800926,0.0581660567344773,0.0626625720388601,0.0248838914096087,0,0.00482739031181597,0.0162140854453778,0,0,0,0.0249121875499479,0,0.00236450377550629,0.00573902609474829,0.0505741643691114,0,0,0.00109261117113912,0,0,0,0,0,0,0,0,0,0,0,0,0,0.026658629157313,0,0,0.0175126783259503,0,0,0,0.00761678491325608,0,0,0,0,0.0009216988702872,0.0466127261070487,0,0.0312206080506885,0,0,0,0,0,0.00848572295630078,0.0327122159440421,0.0317132527984674,0,0,0,0,0.0115060900153183,0.0227433295715948,0,0.00725522215721353,0.0149432780686105,0.0603048571481361,1,0.0106118971477528,0.0510608855312878,0.0194030334293042,0.059091942733745,0,0
"78",0,0,0,0,0,0,0,0,0.0172693056796037,0.0293337136377874,0,0,0,0.00478668974619881,0.0185778129589008,0.00391999459063359,0,0,0.00076159064053107,0.00695475491677207,0.0356706458098024,0.0432938994378476,0,0,0,0.00485745962989426,0.0245765598518216,0,0,0,0,0,0,0,0,0,0,0,0.00409049125931539,0.0221697621317658,0,0,0.00588613375516659,0,0.000937703323352391,0.00281462290650653,0,0,0,0,0,0.0228017931123476,0.000576811722252486,0.0246346317963144,0.0473483597702714,0.0257230114064805,0.0184268735006333,0.00074321478656794,0,0.0295750566386193,0,0,0,0,0,0,0.00973199750615586,0.0786858913386759,0.0503185465289652,0,0.0372244905319182,0.00706364435799983,0.00756318303494176,0.0182109651802881,0,0.00292328239920508,0.0106118971477528,1,0.0423751794288044,0,0.0208455987188073,0,0
"79",0.00650638415302713,0,0,0.00305075216844772,0.00521955503604951,0,0,0,0.037219134053155,0,0,0.0166195575335124,0.00740098768946308,0.00578979453573609,0,0,0,0,0,0,0,0.0247348814675227,0,0,0,0.0262530240193713,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0283704806385835,0,0,0,0,0,0,0,0,0,0,0,0.00802018324574766,0.0291420563956414,0,0,0,0,0,0,0,0,0.037469823134598,0.0163972574722893,0.0176974775130988,0.00708076964763733,0.00850228994963372,0.0171927299040183,0.0803474898311169,0.0475613767822196,0,0.00694631472618235,0.00988948491972248,0.0494403340134462,0.0510608855312878,0.0423751794288044,1,0.0282375949494452,0.0651997957254646,0,0
"80",0,0,0,0,0,0,0,0,0,0,0,0.00528525323569454,0,0.00290111542399009,0.00869244620142915,0,0,0,0,0,0,0,0,0,0,0,0,0,0.01285324610287,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0295776351458657,0,0,0,0,0,0,0.0148769618108433,0,0,0,0,0,0.0436591630530835,0,0.00290834237175042,0,0,0,0.00381148122280602,0,0,0.00750020794355421,0.00974868188819367,0,0,0,0.0466039591191343,0,0.0188415205363661,0,0,0,0.00705288250674674,0.0194030334293042,0,0.0282375949494452,1,0.0251907269700875,0.00942872136234291,0
"81",0.0392461043151118,0.0263328053599008,0,0.0256449038115079,0.0255314342638009,0,0.0215452660058394,0.00933157759898959,0.0456608441392896,0.000424440306197077,0,0.032441391156101,0.0387251475859425,0.0414798170453297,0.0213854734878038,0,0,0.0138675013910668,0,0,0,0.0543529811774991,0,0.00539076689032021,0.023669097620772,0.0528411541521427,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0496966066805715,0,0,0.00484171449528698,0,0,0,0,0,0,0,0,0,0.0541217400849961,0,0.0126922382406903,0,0,0,0,0,0,0.0250910638319304,0.0297630906514057,0.00979859699786179,0,0.0115048170192131,0.0147522874443578,0.0327483250854921,0.0760486199205187,0,0.0083586372230023,0,0.033218592269853,0.059091942733745,0.0208455987188073,0.0651997957254646,0.0251907269700875,1,0,0
"82",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00942872136234291,0,1,0
"83",0.00433771104345913,0.00917270601100025,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00589579140336645,0,0,0,0,0.00515195927453929,0,0,0.00514504924721639,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0095879356455599,0,0,0,0.00738009247583976,0,0,0,0,0.00319263508045887,0,0.00200280175222097,0,0,0,0,0,0,0,0,1


==> plots/HCP_new/low_adp_15_corr.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83"
"1",1,0.0594946268637846,0,0.0130304780940314,0,0,0.0128368122769837,0.0100542367396317,0.0424951918458641,0,0,0.0592029188797057,0.041679961385668,0.0269909465299622,0.00427920976601877,0,0,0.00645626336967463,0,0,0,0.00813668657575167,0,0,0,0.0247030686181747,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0363966111572852,0,0,0,0,0,0,0,0,0,0,0,0,0.0202652234309326,0,0,0,0,0.00950130762630021,0,0,0.0109032060076324,0.0355451913757007,0.027165177615206,0.00390161057815162,0,0,0.0020570453334204,0,0.0375457149965189,0,0,0,0.0342405230835033,0.0298139609931013,0,0.0107839087517481,0,0.0400792005689087,0,0
"2",0.0594946268637846,1,0,0,0,0,0.0181817447345271,0,0.0181307993649527,0,0,0.0167711668681379,0.0182096465401763,0.0412539569760429,0.0348755254925992,0,0,0,0,0,0,0.00877862782744093,0,0,0,0.0213444824929992,0,0,0,0,0,0,0,0,0.0309444827189488,0,0,0,0,0,0,0,0.0481576897409212,0,0,0,0,0,0,0,0,0,0,0,0,0.0410329962020053,0,0.0183694716103024,0,0,0.0128423931860316,0,0.00480980430611891,0,0.00350329272080539,0.0206930221810242,0.0055436010779902,0,0,0.00183318634270062,0,0.022534448641434,0,0,0,0.00418197573038953,0.00584195283102502,0,0,0.00103233771965489,0.0222248550475729,0,0
"3",0,0,1,0,0,0.014230721226842,0,0,0,0.00856136126204608,0,0,0,0,0,0,0.0182454257560923,0.00700871945940608,0.0232512845597981,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000892100675730897,0,0,0,0,0.00497349064056588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0.0130304780940314,0,0,1,0.0275340434394904,0,0,0.0099598855959883,0.0428998298606961,0,0,0,0.0161160408904463,0,0,0,0,0,0,0,0,0.0117295089336018,0.00450840892746248,0.0276093531371813,0.0268901064484059,0.0275520262463086,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00117738667574747,0,0,0,0,0,0,0,0.000457935081986159,0,0,0,0.00822653254216213,0,0,0,0,0.0106129119558689,0,0
"5",0,0,0,0.0275340434394904,1,0.0166092597137843,0,0.0110466652647841,0.0300124333935307,0.000638906433490488,0,0,0.000741092114519467,0,0,0,0,0,0,0,0,0.0134206502117594,0,0.0149101900279823,0.022036558603591,0.0148078292238256,0.00136744526511982,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"6",0,0,0.014230721226842,0,0.0166092597137843,1,0,0,0.0087000437016226,0.0164116384122168,0,0,0,0,0,0,0.00437817980743755,0.000234944799647608,0,0,0,0.0166993406173331,0,0,0,0,0.0203156537762374,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"7",0.0128368122769837,0.0181817447345271,0,0,0,0,1,0.00801837174297611,0,0,0,0,0.000867560500760204,0.00186950148665232,0,0,0,0,0,0,0,0,0,0,0,0.0133379518236951,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00768123048980288,0,0,0,0,0,0,0,0,0,0,0,0,0.00206363918184862,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"8",0.0100542367396317,0,0,0.0099598855959883,0.0110466652647841,0,0.00801837174297611,1,0.00613969470583586,0,0,0,0.00613188240315645,0,0,0,0,0,0,0,0,0.0126926232999888,0,0.00189905622860637,0.00938132916027688,0.00689230810071905,0,0.00223650643273171,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"9",0.0424951918458641,0.0181307993649527,0,0.0428998298606961,0.0300124333935307,0.0087000437016226,0,0.00613969470583586,1,0.000906529008887462,0,0.0156656490026264,0.022273761975455,0.0155234469957827,0,0,0,0.00033758394235085,0,0,0,0.0333467703838961,0,0.0162662064418354,0.0271027009980542,0.0426105509538343,0.00381280914785725,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0293841334520953,0,0,0,0,0,0,0,0,0,0,0,0,0.0244321624190962,0,0,0,0,0,0,0,0.0128177074511545,0.0151887034372326,0,0,0,0.00575925258328705,0,0.0131296209418879,0.0373155190541333,0,0,0,0.0359185061531093,0.0197315836559988,0.00901019148366904,0.0298008597556408,0,0.0448447047252771,0,0
"10",0,0,0.00856136126204608,0,0.000638906433490488,0.0164116384122168,0,0,0.000906529008887462,1,0,0,0,0,0,0,0,0,0,0,0,0.0159286829192737,0,0,0,0,0.0321007236953734,0,0,0,0,0,0,0,0,0,0,0,0.00619073337323015,0,0.00262877007559751,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0185057793787198,0,0,0,0,0,0,0,0,0.00604696832837758,0,0,0,0,0
"11",0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000329932684729904,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"12",0.0592029188797057,0.0167711668681379,0,0,0,0,0,0,0.0156656490026264,0,0,1,0.0322856052380345,0.0323626193970057,0,0,0.00187569505504423,0.0232206683229976,0,0,0,0.00348692191340395,0,0,0,0.0192076730803214,0,0,0.0460247713627391,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00302057697876239,0,0,0,0,0,0,0,0,0,0,0,0,0.0109828355557566,0,0,0,0,0,0,0,0,0.0512629750635176,0.0034090638488982,0,0,0,0.00896975154055269,0,0.0233960220713297,0,0,0,0.0622018047295919,0.0530602228496202,0,0.0313965732604108,0.0197905171448479,0.0489750907942684,0,0
"13",0.041679961385668,0.0182096465401763,0,0.0161160408904463,0.000741092114519467,0,0.000867560500760204,0.00613188240315645,0.022273761975455,0,0,0.0322856052380345,1,0.0668408535746242,0.0263246833710756,0,0.039804687332618,0.0275309704979262,0,0,0,0.0421954987746639,0.000867151137545122,0.0119716559470429,0.0306302100705648,0.0517253665266894,0.000896590620125104,0.0189057449910891,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00187729956995807,0,0,0.00417778959186115,0,0,0,0,0,0,0,0,0,0.0362099426252784,0,0.0138488620094415,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111239999316172,0,0,0,0.0170505003572745,0.0392897220009518,0,0.000305457748358759,0,0.0434586064910679,0,0
"14",0.0269909465299622,0.0412539569760429,0,0,0,0,0.00186950148665232,0,0.0155234469957827,0,0,0.0323626193970057,0.0668408535746242,1,0.0673046842014863,0,0.0378002802129292,0.019272954064454,0,0,0,0.0358114112105255,0,0.00648404372678631,0.016419214762539,0.0442356663548875,0.00823298572647935,0.0120645745075707,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0185191252653975,0,0,0.0216332663598172,0,0.00113189659482469,0,0.0047837454732039,0.0202944657433416,0,0,0,0,0.0654288037335066,0,0.0356292904906707,0,0.0114361539905303,0,0,0,0,0,0,0,0,0,0,0,0.00899042538913758,0,0,0,0.0155999662398025,0.04052134583071,0,0.00710232536213298,0.00644779247221047,0.0422995815456998,0,0
"15",0.00427920976601877,0.0348755254925992,0,0,0,0,0,0,0,0,0,0,0.0263246833710756,0.0673046842014863,1,0,0.0207835785844403,0,0.00536437619169313,0,0,0.0356189023966993,0,0,0,0.00773394570155188,0.0135380482360971,0,0,0,0,0,0,0,0.0322389537272004,0,0,0,0,0,0,0,0.0256524044060999,0,0.00134020601067498,0.0433186996733615,0,0.0251470046949684,0,0.0326667017993782,0.0475956230224332,0.0314757319105362,0,0.000250159957696704,0.00066992418211157,0.0798421260069031,0.00626114627351997,0.0395741371073183,0,0.0284817774739492,0,0,0,0,0,0,0,0,0,0,0,0.000674081763997868,0,0,0,0,0.0207548059202881,0,0,0.0155948650160902,0.0217126054265027,0,0
"16",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0.00171106831322336,0.0089250154161703,0.00872928631717868,0,0,0,0,0,0,0,0.0255033429645247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0196989353340946,0.00999040015011124,0.0209028442591902,0.00616657992345352,0,0.0125433193413965,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"17",0,0,0.0182454257560923,0,0,0.00437817980743755,0,0,0,0,0,0.00187569505504423,0.039804687332618,0.0378002802129292,0.0207835785844403,0,1,0.0413617888070835,0.0497504470379368,0,0.0036553638635506,0.0352638705231857,0,0,0.00376041393401031,0.00742208967328098,0.0243626859780433,0.014549372709317,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0101006701523013,0,0,0,0,0.00783899211093991,0,0.00663431034964603,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"18",0.00645626336967463,0,0.00700871945940608,0,0,0.000234944799647608,0,0,0.00033758394235085,0,0,0.0232206683229976,0.0275309704979262,0.019272954064454,0,0,0.0413617888070835,1,0.00664760578934986,0,0,0.0187737609753101,0,0,0.00130749085806283,0.0108904919528637,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0015061201516815,0,0
"19",0,0,0.0232512845597981,0,0,0,0,0,0,0,0,0,0,0,0.00536437619169313,0.00171106831322336,0.0497504470379368,0.00664760578934986,1,0.0079759103368821,0.00385410859231846,0.0165780908340406,0,0,0,0,0.0171061262574518,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0071987763847,0,0,0.00503926056965484,0,0,0.0109153239122142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"20",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0089250154161703,0,0,0.0079759103368821,1,0.0185875465811821,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00142156465534796,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"21",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00872928631717868,0.0036553638635506,0,0.00385410859231846,0.0185875465811821,1,0,0,0,0,0,0.0140947286753022,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00343687882181376,0,0.0251321435214387,0,0,0,0,0,0.00151996482434217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"22",0.00813668657575167,0.00877862782744093,0,0.0117295089336018,0.0134206502117594,0.0166993406173331,0,0.0126926232999888,0.0333467703838961,0.0159286829192737,0,0.00348692191340395,0.0421954987746639,0.0358114112105255,0.0356189023966993,0,0.0352638705231857,0.0187737609753101,0.0165780908340406,0,0,1,0,0.0139479156462387,0.0281221941088172,0.0365736721477961,0.0490868248568933,0.0265367493140267,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00423260169880463,0,0,0,0,0,0,0,0.00232316821177032,0,0,0,0,0.0360508235934979,0,0.00920458117887263,0,0,0,0,0,0,0,0,0,0,0.0168865875043119,0,0,0.0186926831389171,0,0,0,0,0.0155143644904698,0.0294704114903818,0.00512387112862085,0.00185709889694161,0.0403747147492688,0,0
"23",0,0,0,0.00450840892746248,0,0,0,0,0,0,0,0,0.000867151137545122,0,0,0,0,0,0,0,0,0,1,0.0115596150309148,0.00357190642321879,0.00485081419210738,0,0.00105275989390943,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"24",0,0,0,0.0276093531371813,0.0149101900279823,0,0,0.00189905622860637,0.0162662064418354,0,0,0,0.0119716559470429,0.00648404372678631,0,0,0,0,0,0,0,0.0139479156462387,0.0115596150309148,1,0.0292819192059704,0.0251171095648972,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"25",0,0,0,0.0268901064484059,0.022036558603591,0,0,0.00938132916027688,0.0271027009980542,0,0,0,0.0306302100705648,0.016419214762539,0,0,0.00376041393401031,0.00130749085806283,0,0,0,0.0281221941088172,0.00357190642321879,0.0292819192059704,1,0.0425720977573496,0,0.0236773792126553,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00586723863908889,0,0
"26",0.0247030686181747,0.0213444824929992,0,0.0275520262463086,0.0148078292238256,0,0.0133379518236951,0.00689230810071905,0.0426105509538343,0,0,0.0192076730803214,0.0517253665266894,0.0442356663548875,0.00773394570155188,0,0.00742208967328098,0.0108904919528637,0,0,0,0.0365736721477961,0.00485081419210738,0.0251171095648972,0.0425720977573496,1,0,0.0137682461348345,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0108149874813722,0,0,0,0,0,0,0,0,0,0,0,0,0.0338083366231252,0,0.0113818594063771,0,0,0,0,0,0.00542471755961116,0,0,0,0,0,0,0,0.0115731783852029,0,0,0,0.0246001002196408,0.0323684375746482,0,0.0116182544611186,0,0.0366524606816775,0,0
"27",0,0,0,0,0.00136744526511982,0.0203156537762374,0,0,0.00381280914785725,0.0321007236953734,0,0,0.000896590620125104,0.00823298572647935,0.0135380482360971,0,0.0243626859780433,0,0.0171061262574518,0,0.0140947286753022,0.0490868248568933,0,0,0,0,1,0.00178457128297777,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0191253624347967,0.0107113377957581,0,0.0139969070723291,0,0.0110100094420647,0.00587576024441456,0,0,0.0225107065007129,0,0,0,0,0,0,0,0,0.00736833386104251,0,0,0,0,0,0,0,0,0.0141714064829776,0,0,0.0011315576689847,0,0
"28",0,0,0,0,0,0,0,0.00223650643273171,0,0,0,0,0.0189057449910891,0.0120645745075707,0,0,0.014549372709317,0,0,0,0,0.0265367493140267,0.00105275989390943,0,0.0236773792126553,0.0137682461348345,0.00178457128297777,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"29",0,0,0,0,0,0,0,0,0,0,0,0.0460247713627391,0,0,0,0.0255033429645247,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00969836480207664,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00621795151465581,0,0,0
"30",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"31",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"32",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0108585132282554,0,0.0360239135677151,0,0,0,0,0,0,0.00984382253187437,0,0,0.00332434296236787,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00169030049515264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"33",0,0,0.000892100675730897,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0108585132282554,1,0,0.0152643555673954,0,0.0150839109185234,0,0,0,0,0.0136571707662526,0,0,0.00725646747655752,0,0,0,0,0,0.0251686174976619,0,0.00335807748737272,0,0,0,0.0030373383506689,0,0,0.0158683748562627,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"34",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.000161355048204294,0,0,0,0,0,0,0.0125176640724025,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0,0.0309444827189488,0,0,0,0,0,0,0,0,0,0,0,0,0.0322389537272004,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0360239135677151,0.0152643555673954,0.000161355048204294,1,0,0.00481266259168957,0,0.00115669361209094,0.0201165617013633,0,0.0395497089664324,0.038851228581181,0,0.0201962604247378,0,0,0,0,0.000542444491319835,0.00102507565682781,0.00284696281052125,0,0,0.00145028331681941,0.0215969011953748,0,0,0,0.00881777455125415,0,0.0169407674882317,0.0191650609976858,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"36",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0.00472468216775073,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00635930711799408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"37",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0150839109185234,0,0.00481266259168957,0,1,0.0244512724827266,0.0219186466718809,0,0.018939443424295,0.00272163281834657,0,0,0.0177987886339284,0,0,0,0,0,0,0.0323570448497906,0.0293354847784904,0.0231819505838967,0.000136546741505933,0,0.00549306544186591,0,0,0.00413258783222625,0,0,0,0,0,0,0,0.00123607283945966,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"38",0,0,0.00497349064056588,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0244512724827266,1,0,0,0.00844648369724569,0,0,0,0,0,0.000826466395243009,0,0,0,0,0,0,0.0187310486517434,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,0,0,0,0,0,0,0,0,0.00619073337323015,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00115669361209094,0,0.0219186466718809,0,1,0,0.00696794767299217,0,0,0,0,0,0,0,0,0,0,0.0075676112166451,0,0.0173841652167733,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"40",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0201165617013633,0,0,0,0,1,0,7.24045600633889e-05,0.0139539061721943,0,0.00516816467195542,0,0,0,0,0,0,0,0,0,0.0469606277743104,0,0,0,0,0.000651095756125584,0,0,0,0,0,0,0.0200446450908887,0.0256758761352361,0,0,0.00213923939578919,0,0,0,0,0,0,0.0174836524753043,0.00224826506425776,0,0,0,0
"41",0,0,0,0,0,0,0,0,0,0.00262877007559751,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.018939443424295,0.00844648369724569,0.00696794767299217,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0.00792704090223216,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"42",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00984382253187437,0.0136571707662526,0.0125176640724025,0.0395497089664324,0,0.00272163281834657,0,0,7.24045600633889e-05,0,1,0.00506221292281032,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0251903101148794,0,0,0,0,0,0.00154124865917664,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0.0363966111572852,0.0481576897409212,0,0,0,0,0.00768123048980288,0,0.0293841334520953,0,0,0.00302057697876239,0.00187729956995807,0.0185191252653975,0.0256524044060999,0,0,0,0,0,0,0.00423260169880463,0,0,0,0.0108149874813722,0,0,0,0,0,0,0,0,0.038851228581181,0,0,0,0,0.0139539061721943,0,0.00506221292281032,1,0.0177713452952293,0,0.00315989684386194,0,0,0,0,0,0,0,0,0,0.0679567165943387,0,0.0173062186935673,0,0.00189979010502323,0,0.00178000561198347,0.0102874915883517,0,0.0192764926175854,0.0323774295536206,0.0208830247040218,0,0,0.0290930963221391,0.0126170940901093,0.0563217199227894,0,0,0,0.0175615158809963,0.0231913729425199,0.00437332997370428,0.0301740275308847,0.0228625623450183,0.0474736380039087,0,0.00695239696904998
"44",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0177713452952293,1,0.00154453693712673,0,0,0,0,0,0,0,0,0,0,0.0027748479115248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"45",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00134020601067498,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00332434296236787,0.00725646747655752,0,0.0201962604247378,0.00472468216775073,0.0177987886339284,0,0,0.00516816467195542,0,0,0,0.00154453693712673,1,0,0,0,0,0,0.00711913468811079,0.0143071294873992,0,0.00606880195434943,0,0.00133209436705934,0,0,0,0.0358181740099363,0,0,0.00167551328686492,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"46",0,0,0,0,0,0,0,0,0,0,0,0,0.00417778959186115,0.0216332663598172,0.0433186996733615,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00315989684386194,0,0,1,0,0.0195647490078107,0,0.0119248438016923,0.014262033893302,0.00084687067628809,0,0,0,0.0468566640643203,0,0.0107451618463928,0,0.0161269727535949,0,0,0.00885047036328758,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0130039388922019,0,0,0.0121547197382224,0.0122927762428312,0,0
"47",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000826466395243009,0,0,0,0,0,0,0,0,1,0,0,0,0,0.000439378450381398,0.006252105546482,0.014652136014227,0,0,0.0112694580045445,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"48",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00113189659482469,0.0251470046949684,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0195647490078107,0,1,0,0.011861019327581,0,0.000125117001781119,0,0,0.016300272483402,0.0196373356946741,0,0,0,0.00411168577562575,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00684696127724002,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"50",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0047837454732039,0.0326667017993782,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000542444491319835,0,0,0,0,0,0,0,0,0,0,0.0119248438016923,0,0.011861019327581,0,1,0.0224009765651308,0.00951745653632539,0,0,0.00521388775633776,0.0317657560429265,0.00238356600212998,0.00444039909025831,0,0.0137524926891232,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00934468555899403,0,0,0
"51",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0202944657433416,0.0475956230224332,0,0.0101006701523013,0,0.0071987763847,0,0,0.00232316821177032,0,0,0,0,0.0191253624347967,0,0,0,0,0,0.0251686174976619,0,0.00102507565682781,0,0,0,0,0,0,0,0,0,0.00711913468811079,0.014262033893302,0,0,0,0.0224009765651308,1,0.0367323736425875,0.0212861361186161,0.0136274847417161,0,0.0375707591205143,0.0145603832420918,0.0310197994529316,0,0.0513799008820711,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"52",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0314757319105362,0.0196989353340946,0,0,0,0,0.00343687882181376,0,0,0,0,0,0.0107113377957581,0,0,0,0,0,0,0,0.00284696281052125,0,0.0323570448497906,0,0.0075676112166451,0,0,0,0,0,0.0143071294873992,0.00084687067628809,0.000439378450381398,0.000125117001781119,0,0.00951745653632539,0.0367323736425875,1,0.0492966632942577,0.0539474261384392,0.0246296526980239,0.00692703577231719,0.0270272748212616,0,0,0.0560361979350146,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00340096839496961,0,0,0,0,0
"53",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00999040015011124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00335807748737272,0,0,0,0.0293354847784904,0,0,0,0,0,0,0,0,0,0.006252105546482,0,0,0,0.0212861361186161,0.0492966632942577,1,0.0202509500583844,0.0051379844306509,0,0.0363529171981629,0,0,0.0283682696790243,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"54",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000250159957696704,0.0209028442591902,0,0,0.00503926056965484,0.00142156465534796,0.0251321435214387,0,0,0,0,0,0.0139969070723291,0,0,0,0,0,0,0,0,0,0.0231819505838967,0.0187310486517434,0.0173841652167733,0,0.00792704090223216,0,0,0,0.00606880195434943,0,0.014652136014227,0,0,0,0.0136274847417161,0.0539474261384392,0.0202509500583844,1,0.0136518605682144,0,0.0142313134534396,0,0,0.0329282591221996,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00945535082154655,0,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00066992418211157,0.00616657992345352,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00145028331681941,0,0.000136546741505933,0,0,0.0469606277743104,0,0,0,0,0,0,0,0.016300272483402,0,0.00521388775633776,0,0.0246296526980239,0.0051379844306509,0.0136518605682144,1,0.0148827335090204,0.00174948293363869,0,0,0.025665286908423,0,0,0,0,0,0,0,0.00284969820244778,0,0,0,0,0,0,0,0,0,0.0144942311176904,0.00564808848160017,0,0,0,0
"56",0.0202652234309326,0.0410329962020053,0,0,0,0,0.00206363918184862,0,0.0244321624190962,0,0,0.0109828355557566,0.0362099426252784,0.0654288037335066,0.0798421260069031,0,0.00783899211093991,0,0,0,0,0.0360508235934979,0,0,0,0.0338083366231252,0.0110100094420647,0,0,0,0,0,0,0,0.0215969011953748,0,0,0,0,0,0,0,0.0679567165943387,0.0027748479115248,0.00133209436705934,0.0468566640643203,0,0.0196373356946741,0,0.0317657560429265,0.0375707591205143,0.00692703577231719,0,0,0.0148827335090204,1,0,0.0538471010459405,0,0.0379272518647636,0,0,0.00780687437109574,0,0.0068236729386613,0.0213988589015217,0.00335080736357027,0,0,0.0304014962659213,0.00584027975987664,0.0457248979129813,0,0,0,0.0250341176072264,0.0543114054023388,0.0157295550440776,0.0358666425408794,0.0503944989938519,0.0648566080942413,0,0
"57",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00626114627351997,0.0125433193413965,0,0,0.0109153239122142,0,0,0,0,0,0,0,0.00587576024441456,0,0,0,0,0,0.0030373383506689,0,0,0,0.00549306544186591,0,0,0,0,0.0251903101148794,0,0,0,0,0.0112694580045445,0,0,0.00238356600212998,0.0145603832420918,0.0270272748212616,0.0363529171981629,0.0142313134534396,0.00174948293363869,0,1,0,0,0.0103063680306914,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"58",0,0.0183694716103024,0,0,0,0,0,0,0,0,0,0,0.0138488620094415,0.0356292904906707,0.0395741371073183,0,0.00663431034964603,0,0,0,0,0.00920458117887263,0,0,0,0.0113818594063771,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0173062186935673,0,0,0.0107451618463928,0,0,0,0.00444039909025831,0.0310197994529316,0,0,0,0,0.0538471010459405,0,1,0,0.0280004564903849,0,0,0,0,0,0.000239489133138257,0,0,0,0,0,0,0,0,0,0,0.0205931728793145,0,0,0.0122190575026814,0.0146292635977426,0,0
"59",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"60",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0114361539905303,0.0284817774739492,0,0,0,0,0,0.00151996482434217,0,0,0,0,0,0.0225107065007129,0,0,0,0,0,0.0158683748562627,0,0.00881777455125415,0.00635930711799408,0.00413258783222625,0,0,0.000651095756125584,0,0,0.00189979010502323,0,0.0358181740099363,0.0161269727535949,0,0.00411168577562575,0,0.0137524926891232,0.0513799008820711,0.0560361979350146,0.0283682696790243,0.0329282591221996,0.025665286908423,0.0379272518647636,0.0103063680306914,0.0280004564903849,0,1,0,0,0.0028392773208242,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00606818982381475,0,0.0143285964287182,0,0,0
"61",0.00950130762630021,0.0128423931860316,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00705479404944786,0.0164950394043797,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"62",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0169407674882317,0,0,0,0,0,0,0,0.00178000561198347,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00705479404944786,1,0.00387801730718681,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"63",0,0.00480980430611891,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00169030049515264,0,0,0.0191650609976858,0,0,0,0,0,0,0.00154124865917664,0.0102874915883517,0,0.00167551328686492,0.00885047036328758,0,0,0,0,0,0,0,0,0,0.00780687437109574,0,0,0,0.0028392773208242,0.0164950394043797,0.00387801730718681,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"64",0.0109032060076324,0,0,0.00117738667574747,0,0,0,0,0.0128177074511545,0,0.000329932684729904,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00542471755961116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00244604890152166,0,0,0,0,0,0,0.00146378310084736,0,0,0.00208055487533929,0.0256206530961981,0.0161167911840229,0,0.00747449725753709,0,0.0101896468905174,0,0
"65",0.0355451913757007,0.00350329272080539,0,0,0,0,0,0,0.0151887034372326,0,0,0.0512629750635176,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00969836480207664,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0192764926175854,0,0,0,0,0,0,0,0,0,0,0,0,0.0068236729386613,0,0,0,0,0,0,0,0.00244604890152166,1,0.0227458294498429,0.0144361155814272,0,0,0.0230432981736217,0.0155374996543637,0.0304304460559161,0,0,0.00560290178074124,0.0671142947801764,0.0338209865925237,0,0.04137283111765,0.0134616603921754,0.030684553000655,0,0
"66",0.027165177615206,0.0206930221810242,0,0,0,0,0,0,0,0,0,0.0034090638488982,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0323774295536206,0,0,0,0,0,0,0,0,0,0,0,0,0.0213988589015217,0,0.000239489133138257,0,0,0,0,0,0,0.0227458294498429,1,0,0,0,0.0198172609090286,0,0.0323785499102928,0,0,0,0.0185286426432437,0.0183835576887812,0,0.00512936054011877,0.0138320822303746,0.0214262867477513,0,0
"67",0.00390161057815162,0.0055436010779902,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0200446450908887,0,0,0.0208830247040218,0,0,0,0,0,0,0,0,0,0,0,0,0.00335080736357027,0,0,0,0,0,0,0,0,0.0144361155814272,0,1,0,0,0.00522162627840992,0.000986338011641101,0.0272400398556867,0,0,0,0.00461482531285158,0,0,0.0143351541208378,0.00082564218557593,0.0156355409595273,0,0
"68",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00123607283945966,0,0,0.0256758761352361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00284969820244778,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00504018265112815,0,0.0246229917798979,0,0,0,0,0,0,0.0571754644741214,0.0232616001744472,0,0,0,0
"69",0,0,0,0,0,0,0,0,0.00575925258328705,0.0185057793787198,0,0,0,0,0,0,0,0,0,0,0,0.0168865875043119,0,0,0,0,0.00736833386104251,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00504018265112815,1,0,0,0,0,0,0,0,0,0.02079526446117,0,0,0,0,0
"70",0.0020570453334204,0.00183318634270062,0,0,0,0,0,0,0,0,0,0.00896975154055269,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0290930963221391,0,0,0,0,0,0,0,0,0,0,0,0,0.0304014962659213,0,0,0,0,0,0,0,0,0.0230432981736217,0.0198172609090286,0.00522162627840992,0,0,1,0.0197820197228063,0.045382385456414,0,0,0,0.0187971966312903,0.0128576951873407,0,0.037264134854051,0.0584353679178,0.0317508912004927,0,0
"71",0,0,0,0,0,0,0,0,0.0131296209418879,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00213923939578919,0,0,0.0126170940901093,0,0,0,0,0,0,0,0,0,0,0,0,0.00584027975987664,0,0,0,0,0,0,0,0,0.0155374996543637,0,0.000986338011641101,0.0246229917798979,0,0.0197820197228063,1,0.0394368522022043,0,0,0,0.026689510080592,0.0136282693753437,0.0346654284540245,0.0759431446705358,0.00643612784928372,0.0329317363892634,0,0.00141933812038111
"72",0.0375457149965189,0.022534448641434,0,0.000457935081986159,0,0,0,0,0.0373155190541333,0,0,0.0233960220713297,0.0111239999316172,0.00899042538913758,0.000674081763997868,0,0,0,0,0,0,0.0186926831389171,0,0,0,0.0115731783852029,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0563217199227894,0,0,0,0,0,0,0,0,0,0,0,0,0.0457248979129813,0,0,0,0,0,0,0,0.00146378310084736,0.0304304460559161,0.0323785499102928,0.0272400398556867,0,0,0.045382385456414,0.0394368522022043,1,0,0,0,0.0394600581993069,0.0397797335818681,0.0167157462755343,0.0610750285005909,0.0363217182747696,0.0896560924027376,0,0.00293637809839818
"73",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0
"74",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0.00256727349284681,0,0,0,0
"75",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00208055487533929,0.00560290178074124,0,0,0,0,0,0,0,0,0,1,0.0141239644853147,0,0,0.00774047533284053,0,0,0,0
"76",0.0342405230835033,0.00418197573038953,0,0.00822653254216213,0,0,0,0,0.0359185061531093,0,0,0.0622018047295919,0.0170505003572745,0.0155999662398025,0,0,0,0,0,0,0,0,0,0,0,0.0246001002196408,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0175615158809963,0,0,0,0,0,0,0,0,0,0,0,0,0.0250341176072264,0,0,0,0,0,0,0,0.0256206530961981,0.0671142947801764,0.0185286426432437,0.00461482531285158,0,0,0.0187971966312903,0.026689510080592,0.0394600581993069,0,0,0.0141239644853147,1,0.0731908790878222,0.00769514706741126,0.067390605687312,0.0182695678461833,0.0626945124359242,0,0
"77",0.0298139609931013,0.00584195283102502,0,0,0,0,0,0,0.0197315836559988,0,0,0.0530602228496202,0.0392897220009518,0.04052134583071,0.0207548059202881,0,0,0,0,0,0,0.0155143644904698,0,0,0,0.0323684375746482,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0231913729425199,0,0,0.0130039388922019,0,0,0,0,0,0,0,0,0,0.0543114054023388,0,0.0205931728793145,0,0,0,0,0,0.0161167911840229,0.0338209865925237,0.0183835576887812,0,0,0,0.0128576951873407,0.0136282693753437,0.0397797335818681,0,0,0,0.0731908790878222,1,0.00774172540019854,0.0517746219311489,0.02727166341854,0.0700109636900477,0,0
"78",0,0,0,0,0,0,0,0,0.00901019148366904,0.00604696832837758,0,0,0,0,0,0,0,0,0,0,0,0.0294704114903818,0,0,0,0,0.0141714064829776,0,0,0,0,0,0,0,0,0,0,0,0,0.0174836524753043,0,0,0.00437332997370428,0,0,0,0,0,0,0,0,0.00340096839496961,0,0.00945535082154655,0.0144942311176904,0.0157295550440776,0,0,0,0.00606818982381475,0,0,0,0,0,0,0,0.0571754644741214,0.02079526446117,0,0.0346654284540245,0.0167157462755343,0,0,0,0.00769514706741126,0.00774172540019854,1,0.0400154025515374,0.00107557631586182,0.0272793294267088,0,0
"79",0.0107839087517481,0,0,0,0,0,0,0,0.0298008597556408,0,0,0.0313965732604108,0.000305457748358759,0.00710232536213298,0,0,0,0,0,0,0,0.00512387112862085,0,0,0,0.0116182544611186,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00224826506425776,0,0,0.0301740275308847,0,0,0,0,0,0,0,0,0,0,0,0.00564808848160017,0.0358666425408794,0,0,0,0,0,0,0,0.00747449725753709,0.04137283111765,0.00512936054011877,0.0143351541208378,0.0232616001744472,0,0.037264134854051,0.0759431446705358,0.0610750285005909,0,0.00256727349284681,0.00774047533284053,0.067390605687312,0.0517746219311489,0.0400154025515374,1,0.029504447198621,0.0680618453526797,0,0.0053901096789115
"80",0,0.00103233771965489,0,0,0,0,0,0,0,0,0,0.0197905171448479,0,0.00644779247221047,0.0155948650160902,0,0,0,0,0,0,0.00185709889694161,0,0,0,0,0,0,0.00621795151465581,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0228625623450183,0,0,0.0121547197382224,0,0.00684696127724002,0,0.00934468555899403,0,0,0,0,0,0.0503944989938519,0,0.0122190575026814,0,0.0143285964287182,0,0,0,0,0.0134616603921754,0.0138320822303746,0.00082564218557593,0,0,0.0584353679178,0.00643612784928372,0.0363217182747696,0,0,0,0.0182695678461833,0.02727166341854,0.00107557631586182,0.029504447198621,1,0.0437005863154371,0.000231512855177506,0
"81",0.0400792005689087,0.0222248550475729,0,0.0106129119558689,0,0,0,0,0.0448447047252771,0,0,0.0489750907942684,0.0434586064910679,0.0422995815456998,0.0217126054265027,0,0,0.0015061201516815,0,0,0,0.0403747147492688,0,0,0.00586723863908889,0.0366524606816775,0.0011315576689847,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0474736380039087,0,0,0.0122927762428312,0,0,0,0,0,0,0,0,0,0.0648566080942413,0,0.0146292635977426,0,0,0,0,0,0.0101896468905174,0.030684553000655,0.0214262867477513,0.0156355409595273,0,0,0.0317508912004927,0.0329317363892634,0.0896560924027376,0,0,0,0.0626945124359242,0.0700109636900477,0.0272793294267088,0.0680618453526797,0.0437005863154371,1,0,0.000203518761800627
"82",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000231512855177506,0,1,0
"83",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00695239696904998,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00141933812038111,0.00293637809839818,0,0,0,0,0,0,0.0053901096789115,0,0.000203518761800627,0,1


==> plots/HCP_new/low_adp_30_corr.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83"
"1",1,0.0744740774942041,0,0.0272750388908169,0.00909454365473889,0.00429041683598714,0.0272860858317745,0.0245907748002094,0.0567774897115021,0,0,0.0738006596995981,0.0566126533312189,0.0413959689727206,0.0183803039624719,0,0.00542653487032486,0.0207565424023062,0,0,0,0.0220581108558714,0,0.0110669755266996,0.0129139563743967,0.0389740566601493,0,0.00781223576336417,0.00979421233242943,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0505560298145063,0,0,0.00610673439132108,0,0,0,0,0,0,0,0,0,0.034121454724858,0,0.0121284957569792,0,0,0.0228327262262665,0,0.0074710946554993,0.0253370278716528,0.0501013530636159,0.0412036840276202,0.0182669320126212,0,0,0.0161686379133693,0.0087993289039326,0.0520956728624485,0,0,0,0.0484569679527611,0.044362597313215,0.00150190284061025,0.024796635963685,0.0110568581162338,0.054449890979065,0,0.00535014334942873
"2",0.0744740774942041,1,0.00708119726754086,0.00736655813673677,0,0.00473590561679713,0.0318654438675576,0.0105681640938296,0.0318902680961515,0,0,0.0312862669687435,0.0329880402887222,0.0564898749942765,0.0495595846595744,0,0.0020055362797268,0.0112189110705343,0,0,0,0.0222346877522448,0,0,0.000129098528737927,0.0353343723730371,0.000110710663027397,0.0068850155184876,0,0,0,0.00698889088233652,0,0,0.0459775511419169,0.00507881841178361,0,0,0,0.00267276536988374,0,0.012066904770985,0.0624190645722257,0.0116347103815038,0.00634228586256127,0.00799095975911004,0,0,0,0.00150646214247981,0.000517249829490529,0,0,0,0,0.0550373046148854,0,0.031967847901536,0,0.00710878738400349,0.0263579063748747,0.00629270166453738,0.0179388867697503,0.0074413155294375,0.017846891636733,0.0349145469809059,0.020217720088166,0,0,0.0154707580681766,0,0.0369381606369261,0,0,0,0.0180390084469382,0.0206207167356079,0,0.00776563195346151,0.014883407490077,0.0363506700978088,0,0.00334481669976876
"3",0,0.00708119726754086,1,0,0,0.0289521412460751,0,0,0,0.0232816187827923,0,0,0,0,0,0.00656700361532418,0.0334903209181461,0.0219287215966344,0.0381130476355219,0.00094731885771873,0.00117821382047836,0.00307911671786853,0,0,0,0,0.0127591568292146,0,0.0019918964511407,0,0,0,0.0155523554388183,0.00109593663791343,0.000374660355425748,0,0.0105148702974824,0.0200776483724424,0.00879392745751419,0,0.00852315343625635,0.0088425097913443,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0102853906668875,0,0,0,0,0,0.000339862490445857,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0.0272750388908169,0.00736655813673677,0,1,0.0425149102092479,0.0102446991172046,0.00781663960732771,0.0248096338992209,0.0578742837833897,0,0.00247585186824436,0.00657247795629232,0.0305213874254927,0.0138488038073242,0,0,0.00186266758414458,0.00327375524811179,0,0,0,0.0260073154993923,0.0190490136079818,0.0423199065223759,0.0418265452740266,0.0420515803162835,0.0105903726296252,0.00346753418753702,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.013709164518728,0,0,0,0,0,0,0,0,0,0,0,0,0.00607992835070434,0,0,0,0,0,0,0,0.0154562755077555,0,0,0,0,0.0112795643192359,0,0.00373881305721638,0.0149880140788155,0,0,0,0.0227162999236265,0.00622533280004681,0.00941380599117914,0.0112103779017856,0,0.0251604506458041,0,0
"5",0.00909454365473889,0,0,0.0425149102092479,1,0.0319331797143684,0.00151156054320237,0.0262720970287193,0.0454871645004269,0.0161606399973228,0,0,0.0153020501116078,0.00122106216355651,0,0,0.00474282594444331,0.00323658043101207,0,0,0,0.0285389066256178,0.00837968820066333,0.030170272345459,0.0369374747569757,0.0289416888166349,0.0161681943164981,0.00944684275653875,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00960030892912007,0,0,0.00360054722815289,0,0,0,0,0,0,0,0,0.00702411306210897,0,0
"6",0.00429041683598714,0.00473590561679713,0.0289521412460751,0.0102446991172046,0.0319331797143684,1,0,0.0132461659332244,0.0241337614175541,0.0319314450756163,0,0,0.00422787730055504,0.00498956779967297,0,0,0.0190770643204711,0.0147470689675068,0.00799587152769555,0.00551200151780942,0.00184148136304025,0.0315913854672316,0,0.00751332628914059,0.0137590214440643,0.00833641131171053,0.0351698478117853,0.0116547332321248,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00926737907929555,0,0,0,0,0,0,0,0,0,0,0,0.000721250884110533,0,0
"7",0.0272860858317745,0.0318654438675576,0,0.00781663960732771,0.00151156054320237,0,1,0.0227871328384445,0.0136448804713475,0,0,0,0.0145457009084192,0.0155828106372456,0.00607567292913306,0,0,0,0,0,0,0.0108437163541022,0,0,0.00568141510848416,0.0277845923390298,0,0.00552907924765338,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0220155698541613,0,0,0,0,0,0,0,0,0,0,0,0,0.0159881338960952,0,0.00518970313745375,0,0,0.00191933280589024,0,0,0,0,0,0,0,0,0,0,0.011972319414582,0,0,0,0,0,0,0,0,0.0106838307559238,0,0
"8",0.0245907748002094,0.0105681640938296,0,0.0248096338992209,0.0262720970287193,0.0132461659332244,0.0227871328384445,1,0.0207893957005181,0,0,0,0.0208872427461785,0.00616504581292204,0,0,0.00466760877206769,0.00656456139767846,0,0,0,0.027088592949318,0,0.0163693404881992,0.0241371651095164,0.02128749001959,0.0014596895388124,0.0170979888864226,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"9",0.0567774897115021,0.0318902680961515,0,0.0578742837833897,0.0454871645004269,0.0241337614175541,0.0136448804713475,0.0207893957005181,1,0.0158464519024628,0,0.029873018535789,0.0363596775237144,0.0291698620352439,0.00918448345489955,0,0,0.0150575241280959,0,0,0,0.048270100538311,0.00802125035694731,0.0309967576345851,0.0416715145531504,0.0571361556237171,0.0184804477440772,0.00943746956356637,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0441681972493549,0,0,0,0,0,0,0,0,0,0,0,0,0.0381985924571036,0,0.0100574484222548,0,0,0,0,0,0.0268262298824324,0.0294026997813992,0.0129017016887025,0.0102717422695951,0.00391095236130549,0.0209761301433668,0.0097669146678005,0.0278194245272437,0.0518441836712552,0,0,0.0118939154329222,0.0501057715144375,0.0333799888138976,0.023788351268141,0.044261832576631,0.00747166002266713,0.0592884010749864,0,0.00300800304636792
"10",0,0,0.0232816187827923,0,0.0161606399973228,0.0319314450756163,0,0,0.0158464519024628,1,0,0,0,0,0,0.0017389922695629,0.00262596815128382,0,0,0.00233474459315668,0.0110331102696882,0.0307512292986267,0,0,0,0,0.0473544199730738,0,0,0,0,0,0.000415731519671201,0,0,0,0.0115082082781872,0,0.0216231611627741,0,0.0161121219097287,0.00902752006734481,0,0,0.00171126376081489,0,0,0,0,0,0.00310308243191614,0.00412953407261766,0,0.0109472442853125,0,0,0.00375495775993033,0,0,0.0102928716418405,0,0,0,0,0,0,0,0.012570298595015,0.0349482597217824,0,0.00488835307591965,0.00596314672153857,0,0,0,0,0,0.0206133222397918,0.00216485722503724,0,0.00374725095090774,0,0
"11",0,0,0,0.00247585186824436,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0144444168394897,0,0,0,0,0,0,0,0,0,0,0,0.00402004260564013,0,0,0,0,0,0,0
"12",0.0738006596995981,0.0312862669687435,0,0.00657247795629232,0,0,0,0,0.029873018535789,0,0,1,0.0470209699851433,0.0470354245489508,0.00800448399275496,0,0.0168039552730692,0.0378532655336876,0,0,0,0.0175471960961334,0,0.000806806831863886,0.00880499427225212,0.033526789363923,0,0.00181475090365049,0.0610726102649244,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0171587154338845,0,0,0,0,0,0,0,0,0,0,0,0,0.024959694447809,0,0.0120640108100627,0,0,0,0,0,0.00543646591407868,0.0664974934721159,0.0174424400598046,0.0140321073576601,0,0,0.0232368804934045,0.0125194052165967,0.0379119685102848,0,0,0.0134475714344849,0.0770188459987989,0.0675969168133603,0.00740658780652214,0.0459735217182331,0.0338858675045808,0.0635692042069742,0.00164438212162178,0
"13",0.0566126533312189,0.0329880402887222,0,0.0305213874254927,0.0153020501116078,0.00422787730055504,0.0145457009084192,0.0208872427461785,0.0363596775237144,0,0,0.0470209699851433,1,0.082072556443568,0.0407130051066166,0,0.0547929888854146,0.0417036773044872,0.0134289296579668,0,0,0.0565003109685869,0.0150379423383802,0.0265716789272829,0.0454131261401653,0.0659443748733025,0.0146034744196289,0.0333887620656825,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0156048302111242,0,0,0.0173190818628288,0,0,0,0,0,0,0,0,0,0.0498313523913497,0,0.0270770150232854,0,0,0,0,0,0.0128530219254582,0,0,0,0,0,0,0,0.0256014842283268,0,0,0,0.0313111622884605,0.0538469177195835,0.00171822311592025,0.0143616771469861,0,0.058077148101126,0,0
"14",0.0413959689727206,0.0564898749942765,0,0.0138488038073242,0.00122106216355651,0.00498956779967297,0.0155828106372456,0.00616504581292204,0.0291698620352439,0,0,0.0470354245489508,0.082072556443568,1,0.0820397428585374,0,0.0524147760253027,0.0332611175276393,0.0145280228972069,0,0,0.0493117830562022,0.0131686451365579,0.020572897396685,0.0311614315611919,0.0586116397562133,0.0214855321451826,0.0266042557410229,0.0075134780479771,0,0,0,0,0,0.00187497429274291,0,0,0,0,0,0,0,0.0322635852347967,0,0,0.0351675755700579,0,0.0143457342234803,0,0.0191141571981534,0.0345156989251405,0.00967568427739555,0,0,0.00393350182764611,0.0793831663705807,0,0.0489354538738343,0,0.0249509113036624,0,0,0,0.0130248444499309,0,0.0011634017764931,0,0,0,0.00744841643223727,0,0.0229971881518304,0,0.00452389568531375,0,0.0297141282456055,0.0551142975991486,0.0133150307758181,0.0206237969614931,0.0200412201243956,0.0566151051125919,0,0
"15",0.0183803039624719,0.0495595846595744,0,0,0,0,0.00607567292913306,0,0.00918448345489955,0,0,0.00800448399275496,0.0407130051066166,0.0820397428585374,1,0.00915165503914789,0.0350879224104692,0.00800699623701458,0.0196307905248486,0,0,0.0492775796898902,0,0,0,0.0219099894988739,0.0270925576552312,0.0055986074040153,0.0017023664995808,0,0,9.9683324498357e-05,0,0,0.0469924221295385,0,0,0,0,0,0,0.00489583091955333,0.0397627427362069,0.00256911937622736,0.0152773660350318,0.0573903178529918,0,0.0392212423625823,0.00948116894601795,0.0474334901846947,0.0620483093264692,0.0460485088635962,0.00103045795832889,0.0143065247321724,0.0154639734054893,0.0942431765339189,0.0203731479642209,0.0535072119574492,0,0.0425546244716302,0.00264492796016101,0,0.0113152004437685,0,0,0.00667623600679689,0,0,0,0,0,0.0144436879253908,0,0.000210323203365978,0,0,0.0347899071362839,0.0103856375879759,0.00205839906003435,0.0296604994084962,0.0353794589981943,0,0
"16",0,0,0.00656700361532418,0,0,0,0,0,0,0.0017389922695629,0,0,0,0,0.00915165503914789,1,0.00443529119067724,0,0.0170515125332614,0.0250936742407626,0.0241077528172902,0,0,0,0,0,0.00837371367866325,0,0.0412694395800707,0,0,0,0,0,0,0,0.00656256724456446,0.00340802949677575,0,4.52447013379992e-05,0.00382963300887178,0,0,0,0,0,0.00617351477261097,0.00956739832128402,0,0.00856710174639819,0.00410632568598361,0.0347335744953981,0.0246956158483988,0.0356735898664355,0.0211575739815887,0,0.0271380832838631,0,0,0.0104627913863818,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"17",0.00542653487032486,0.0020055362797268,0.0334903209181461,0.00186266758414458,0.00474282594444331,0.0190770643204711,0,0.00466760877206769,0,0.00262596815128382,0,0.0168039552730692,0.0547929888854146,0.0524147760253027,0.0350879224104692,0.00443529119067724,1,0.0563855511872705,0.0653109779273236,0.0143313621502432,0.0184623698254328,0.0500233845899665,0.00507971182619247,0.0109808337467232,0.0186833291926154,0.0220192062616808,0.0394210664054725,0.0293897263217472,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0124882441491395,0,0,0.00155283600253723,0.000297562197491934,0.0247836597523407,0.00468175478194321,0,0.0135717993671937,0,0.0219370846506148,0,0.0201458287359288,0,0.00203488275234035,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00610845695936009,0,0,0,0.00949301041046475,0,0
"18",0.0207565424023062,0.0112189110705343,0.0219287215966344,0.00327375524811179,0.00323658043101207,0.0147470689675068,0,0.00656456139767846,0.0150575241280959,0,0,0.0378532655336876,0.0417036773044872,0.0332611175276393,0.00800699623701458,0,0.0563855511872705,1,0.0211734731627308,0.000453134785064469,0.00141283184580151,0.03312396205973,0,0.0101036507763916,0.0158650041717556,0.0255466802346381,0.00484910849433587,0.0121036850658133,0.0144287259702209,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00468425907494672,0,0.00943531179574202,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00195490365913894,0,0,0,0.00332698499447967,0.0139360487302275,0,0.00466695823351707,0,0.0159080647687008,0,0
"19",0,0,0.0381130476355219,0,0,0.00799587152769555,0,0,0,0,0,0,0.0134289296579668,0.0145280228972069,0.0196307905248486,0.0170515125332614,0.0653109779273236,0.0211734731627308,1,0.023018798298158,0.0188625962506855,0.0310839953799337,0,0,0,0,0.0318140808662983,0.0102904900625937,0.0049720638177642,0,0,0,0,0,0,0,0,0.00710762575703689,0,0,0,0,0,0,0,0,0.00624162942685927,0,0,0,0.0218422985524383,0.0139343572919219,0.0123741121799254,0.0199141100874136,0,0,0.0257921680564392,0.00190479012946055,0,0.00428484805887867,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"20",0,0,0.00094731885771873,0,0,0.00551200151780942,0,0,0,0.00233474459315668,0,0,0,0,0,0.0250936742407626,0.0143313621502432,0.000453134785064469,0.023018798298158,1,0.0349701599896719,0.00384331760533828,0,0,0,0,0.0108006590053728,0,0.00704011012357519,0,0,0,0,0,0,0,0,0.00625224626457434,0,0,0,0,0,0,0,0,0.00523703920704961,0,0,0,0,0,0,0.0155343855963336,0,0,0.00574191539733405,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"21",0,0,0.00117821382047836,0,0,0.00184148136304025,0,0,0,0.0110331102696882,0,0,0,0,0,0.0241077528172902,0.0184623698254328,0.00141283184580151,0.0188625962506855,0.0349701599896719,1,0.00551179003497942,0,0,0,0,0.0288097554396418,0,0.0127203835054192,0,0,0,0,0,0,0,0,0.0128972890843992,0,0,0.00449571828106068,0,0,0,0,0,0.0118516927934451,0,0,0,0,0.0179986565113577,0,0.0395659215276956,0.00893985260995247,0,0.00693302452803022,0,0,0.0151937593405997,0,0,0,0,0,0,0,0.00385281644678132,0,0,0,0,0,0,0,0,0,0.00835761489121722,0,0,0,0,0
"22",0.0220581108558714,0.0222346877522448,0.00307911671786853,0.0260073154993923,0.0285389066256178,0.0315913854672316,0.0108437163541022,0.027088592949318,0.048270100538311,0.0307512292986267,0,0.0175471960961334,0.0565003109685869,0.0493117830562022,0.0492775796898902,0,0.0500233845899665,0.03312396205973,0.0310839953799337,0.00384331760533828,0.00551179003497942,1,0.00875332487373071,0.0284795312500325,0.0426045330963294,0.0506465398074549,0.0643775832788804,0.0408103126316361,0,0,0,0,0,0,0,0,0,0,0.00670616663204275,0,0,0,0.0184443695341659,0,0.00350520381535283,0.0120366011656936,0,0,0.00554498909664316,0.00313909953439262,0.0158711517740238,0.0113670034169465,0,0.00788854351284032,0,0.0501520964834854,0.00974075717747718,0.0228317209181006,0,0.0120237073525752,0,0,0,0,0,0,0,0.0063398534694541,0.031982494190415,0,0.00756824984119523,0.0332553276998959,0,0.00479170451699042,0,0.00424537481473695,0.0290155037887587,0.0446026267113025,0.0195612659568632,0.0157229266304338,0.0550133493787972,0,0
"23",0,0,0,0.0190490136079818,0.00837968820066333,0,0,0,0.00802125035694731,0,0,0,0.0150379423383802,0.0131686451365579,0,0,0.00507971182619247,0,0,0,0,0.00875332487373071,1,0.0263890137418193,0.0181698209184891,0.0193219299544312,0,0.0158087407467039,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"24",0.0110669755266996,0,0,0.0423199065223759,0.030170272345459,0.00751332628914059,0,0.0163693404881992,0.0309967576345851,0,0,0.000806806831863886,0.0265716789272829,0.020572897396685,0,0,0.0109808337467232,0.0101036507763916,0,0,0,0.0284795312500325,0.0263890137418193,1,0.0440816566285538,0.0393585427890375,0.0108095207644729,0.00944023515571319,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00289840454674534,0,0.000243903817989341,0,0,0,0,0,0,0,0,0,0,0.00278392268866608,0,0,0,0,0,0,0.00334622787881641,0,0,0,0,0.00717101333126785,0,0
"25",0.0129139563743967,0.000129098528737927,0,0.0418265452740266,0.0369374747569757,0.0137590214440643,0.00568141510848416,0.0241371651095164,0.0416715145531504,0,0,0.00880499427225212,0.0454131261401653,0.0311614315611919,0,0,0.0186833291926154,0.0158650041717556,0,0,0,0.0426045330963294,0.0181698209184891,0.0440816566285538,1,0.0575056886980648,0.00798680010844262,0.0384397132913517,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00905148797490264,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00205466615419726,0,0,0,0.00230848035827319,0.00276199116494012,0,0,0,0.020046632595076,0,0
"26",0.0389740566601493,0.0353343723730371,0,0.0420515803162835,0.0289416888166349,0.00833641131171053,0.0277845923390298,0.02128749001959,0.0571361556237171,0,0,0.033526789363923,0.0659443748733025,0.0586116397562133,0.0219099894988739,0,0.0220192062616808,0.0255466802346381,0,0,0,0.0506465398074549,0.0193219299544312,0.0393585427890375,0.0575056886980648,1,0.00828712249435137,0.0285188926708086,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.025130010398454,0,0,0.00971638099096048,0,0,0,0,0,0,0,0,0,0.048027193601767,0,0.0253124497927827,0,0,0,0,0,0.0198502862663654,0.00721692406542463,0.00614329529022879,0,0,0.00401156275462665,0,0.00263145327973614,0.0256352382779736,0,0,0,0.0388590291504095,0.0463343941567601,0.0102082860748274,0.0252816747997323,0,0.05062835922775,0,0
"27",0,0.000110710663027397,0.0127591568292146,0.0105903726296252,0.0161681943164981,0.0351698478117853,0,0.0014596895388124,0.0184804477440772,0.0473544199730738,0,0,0.0146034744196289,0.0214855321451826,0.0270925576552312,0.00837371367866325,0.0394210664054725,0.00484910849433587,0.0318140808662983,0.0108006590053728,0.0288097554396418,0.0643775832788804,0,0.0108095207644729,0.00798680010844262,0.00828712249435137,1,0.0160225393729936,0,0,0,0,0,0,0,0,0,0,0.0121974227322485,0,0,0,0,0,0.010005745014761,0.00770356883539335,0,0,0.00214097076487935,0.003708620324107,0.0329415533229647,0.0251890077268455,0.00972816763469759,0.0284320084935852,0,0.0250726540092219,0.0205978418040374,0.00849302849210612,0,0.0365917402260134,0,0,0,0,0,0,0,0.0034619440571195,0.0226191906521179,0,0.00152544314451483,0.000589436610503567,0,0,0,0,0,0.02887677137309,0.00324668192987698,0.000295276331233969,0.0154458270866384,0,0
"28",0.00781223576336417,0.0068850155184876,0,0.00346753418753702,0.00944684275653875,0.0116547332321248,0.00552907924765338,0.0170979888864226,0.00943746956356637,0,0,0.00181475090365049,0.0333887620656825,0.0266042557410229,0.0055986074040153,0,0.0293897263217472,0.0121036850658133,0.0102904900625937,0,0,0.0408103126316361,0.0158087407467039,0.00944023515571319,0.0384397132913517,0.0285188926708086,0.0160225393729936,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0133607595934641,0,0.0108509791589441,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000111166014806788,0,0
"29",0.00979421233242943,0,0.0019918964511407,0,0,0,0,0,0,0,0,0.0610726102649244,0,0.0075134780479771,0.0017023664995808,0.0412694395800707,0,0.0144287259702209,0.0049720638177642,0.00704011012357519,0.0127203835054192,0,0,0,0,0,0,0,1,0,0,0,0,0.0111736212565104,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00384984914914829,0,0.0104827588985926,0,0.00257946882760337,0,0,0.0122354982504468,0.00414884487703403,0.00883841709255413,0,0,0.00206786857124642,0,0,0,0,0.0245979139927887,0,0,0,0,0.00708433525833068,0,0,0,0,0,0.00756724472930354,0.00493149560178785,0,0.000984939644295641,0.0206029471325084,0.00460412066946407,0,0
"30",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"31",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"32",0,0.00698889088233652,0,0,0,0,0,0,0,0,0,0,0,0,9.9683324498357e-05,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0261468624472639,0.0123910825134587,0.0502808828567162,0,0,0,0,0.00533011724957505,0,0.0240074781467616,0.00650532142861161,0.000788222299262743,0.0171091243721289,0,0,0,0,0.00231011466573731,0.00225277030829888,0,0,0,0,0,0,0,0,0.00650475664928218,0,0.0109940836764798,0.0147941731084211,0,0,0.00570277534754546,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"33",0,0,0.0155523554388183,0,0,0,0,0,0,0.000415731519671201,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0261468624472639,1,0.000436984001996126,0.0298066562338174,0.00673175919231782,0.0297762267365802,0,0.00660990314516651,0,0,0.0282696115809863,0,0,0.0216174440620558,0,0,0,0,0,0.0397119691417358,0.00916177710562036,0.0178373496861613,0,0,0.002425448748796,0.0175392159765666,0.00260913691143363,0,0.0299304128720552,0,0,0.0116868299466348,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"34",0,0,0.00109593663791343,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111736212565104,0,0,0.0123910825134587,0.000436984001996126,1,0.0149544188522763,0,0.00433527477067628,0,0,0.00593272338741001,0,0.027410105206124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0111604303724141,0,0,0,0,0.00202153655773715,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0,0.0459775511419169,0.000374660355425748,0,0,0,0,0,0,0,0,0,0,0.00187497429274291,0.0469924221295385,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0502808828567162,0.0298066562338174,0.0149544188522763,1,0,0.0192645028987566,0,0.0159910748947042,0.0346837999716572,0,0.0541879154532952,0.0529395987216165,0.0118152413022994,0.0348504983104774,0.00215256021951348,0,0.00762400146809975,0,0.0151790201266781,0.015131478983889,0.0172797792299364,0,0.000306248947244463,0.0161066832257793,0.0354410301054513,0.00462193648305834,0.0119729591696853,0,0.0227945937661701,0.00945572472637054,0.0300710946231295,0.0322199082473969,0,0,0.00804894867547217,0.0130441836483957,0,0,0.00145470564783833,0,0.0109986568086143,0,0,0,0,0,0,0,0.00414797501032089,0,0,0
"36",0,0.00507881841178361,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00673175919231782,0,0,1,0.0116446483573673,0,0.00380330230267989,0,0,0,0,0,0.0188358209718058,0,0,0,0,0,0.00739831848473004,0,0,0.00561713854571018,0,0.00397169816840919,0,0,0,0.0206792656602921,0,0,0.00174026874008462,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00772258771401206,0,0,0
"37",0,0,0.0105148702974824,0,0,0,0,0,0,0.0115082082781872,0,0,0,0,0,0.00656256724456446,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0297762267365802,0.00433527477067628,0.0192645028987566,0.0116446483573673,1,0.0394371226937825,0.0368634140549291,0.0121311692563893,0.0330262961949714,0.017452597328043,0,0,0.0324678873117093,0,0.0127971185881397,0,0,0,0,0.0472222538289833,0.0437627358374864,0.0377808629416405,0.01465600900059,0,0.0200868437857648,0,0,0.018294379085004,0,0,0.0129974563543367,0,0,0,0,0.0147751673597643,0,0,0,0,0,0,0,0,0,0.00733483493770968,0,0,0,0,0
"38",0,0,0.0200776483724424,0,0,0,0,0,0,0,0,0,0,0,0,0.00340802949677575,0,0,0.00710762575703689,0.00625224626457434,0.0128972890843992,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0394371226937825,1,0,0,0.0230434413690534,0,0,0,0,0,0.0152744414319742,0,0,0,0,0.00448363376256768,0.00313370562535918,0.0337253333267179,0,0,0.00365278327319604,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,0,0.00879392745751419,0,0,0,0,0,0,0.0216231611627741,0,0,0,0,0,0,0,0,0,0,0,0.00670616663204275,0,0,0,0,0.0121974227322485,0,0,0,0,0,0.00660990314516651,0,0.0159910748947042,0.00380330230267989,0.0368634140549291,0,1,0.00739971478649659,0.0209877516795693,0.00922673270513356,0,0,0.0066042717996464,0,0,0,0,0,0.00354490903035978,0.0220636452823579,0,0.032058172337582,0,0,0,0,0,0.0068057414357446,0,0,0.0102572724727416,0,0,0,0,0.00980814413962163,0.0032631988811912,0,0,0,0,0,0,0,0,0.00563997497397451,0,0,0,0,0
"40",0,0.00267276536988374,0,0,0,0,0,0,0,0,0,0,0,0,0,4.52447013379992e-05,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00533011724957505,0,0.00593272338741001,0.0346837999716572,0,0.0121311692563893,0,0.00739971478649659,1,0,0.014323335616222,0.0280271166856907,0.00143443534536711,0.0193616875694903,0,0,0.000231663980026742,0,0,0,0.012160782053593,0,0,0.0615878743136164,0.0113449454083967,0,0,0,0.0144873077656347,0,0.00401191227798182,0.00490411241668228,0,0,0,0.0346269020744991,0.0395066394701361,0,0.00557691382750344,0.0158716379323326,0.0077306299723261,0,0,0,0,0,0.0313579397398515,0.0162538936447449,0,0,0,0.00829448639298767
"41",0,0,0.00852315343625635,0,0,0,0,0,0,0.0161121219097287,0,0,0,0,0,0.00382963300887178,0,0,0,0,0.00449571828106068,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0330262961949714,0.0230434413690534,0.0209877516795693,0,1,0.00260614054719473,0,0,0,0,0,0,0,0,0,0,0,0.0224315143089759,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0123858834839959,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"42",0,0.012066904770985,0.0088425097913443,0,0,0,0,0,0,0.00902752006734481,0,0,0,0,0.00489583091955333,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0240074781467616,0.0282696115809863,0.027410105206124,0.0541879154532952,0,0.017452597328043,0,0.00922673270513356,0.014323335616222,0.00260614054719473,1,0.0198040747175803,0.0050750579359405,0.00792533785118551,0,0,0,0,0.00371249000958926,0,0.00403677727691482,0,0,0.0004990120461165,0.00682914521369846,0.040753723565585,0,0,0.00546107191194474,0,0.0101751178647272,0.0152680106207739,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0.0505560298145063,0.0624190645722257,0,0.013709164518728,0,0,0.0220155698541613,0,0.0441681972493549,0,0,0.0171587154338845,0.0156048302111242,0.0322635852347967,0.0397627427362069,0,0,0,0,0,0,0.0184443695341659,0,0,0,0.025130010398454,0,0,0,0,0,0.00650532142861161,0,0,0.0529395987216165,0,0,0,0,0.0280271166856907,0,0.0198040747175803,1,0.0312130352851648,0.0126684180195024,0.0171516127423504,0,0,0,0.00779614598352197,0,0,0,0,0.00998070090060403,0.0829279377188003,0,0.0313264734129945,0,0.0162583851088891,0.0128017568656318,0.0156978670488688,0.0239874808222569,0.0109093360818304,0.0336428540019945,0.0456453458046081,0.035007095298353,0.00529878375680884,0,0.0436586136808995,0.0267314015155426,0.0712123544034908,0,0,0,0.0317825669547557,0.0369266640347943,0.018624214723468,0.044404612494097,0.0372753606392331,0.061943176207503,0,0.0210994975676322
"44",0,0.0116347103815038,0,0,0,0,0,0,0,0,0,0,0,0,0.00256911937622736,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000788222299262743,0,0,0.0118152413022994,0,0,0,0,0.00143443534536711,0,0.0050750579359405,0.0312130352851648,1,0.0153829277900946,0,0,0,0,0,0,0,0,0,0,0.0162640748359426,0,0.0107863275757813,0,0.0065624965073468,0,0.00317632092874405,0.0043164226790915,0,0,0.00520994854448472,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00123366121642389,0,0,0
"45",0,0.00634228586256127,0,0,0,0,0,0,0,0.00171126376081489,0,0,0,0,0.0152773660350318,0,0,0,0,0,0,0.00350520381535283,0,0,0,0,0.010005745014761,0,0,0,0,0.0171091243721289,0.0216174440620558,0,0.0348504983104774,0.0188358209718058,0.0324678873117093,0,0.0066042717996464,0.0193616875694903,0,0.00792533785118551,0.0126684180195024,0.0153829277900946,1,0,0,0.00930215020941313,0,0,0.020919031376287,0.0284800438214384,0.00393752101078843,0.0201044934051907,0.013471225808793,0.0154631794903786,0,0.00761026832850525,0,0.0507064424155063,0,0.00458315177701623,0.015402760967551,0,0,0.00289656441679378,0,0.00665447760262606,0,9.13310300657691e-05,0,0,0,0,0,0,0,0.00181072857949496,0,0.00579107792607873,0,0,0
"46",0.00610673439132108,0.00799095975911004,0,0,0,0,0,0,0,0,0,0,0.0173190818628288,0.0351675755700579,0.0573903178529918,0,0.0124882441491395,0,0,0,0,0.0120366011656936,0,0,0,0.00971638099096048,0.00770356883539335,0,0,0,0,0,0,0,0.00215256021951348,0,0,0,0,0,0,0,0.0171516127423504,0,0,1,0,0.0343745852907623,0,0.025750978851042,0.0279983412596341,0.0148363635764645,0,0.00240219821569922,0.00744564152301855,0.0610337781584906,0,0.0247873374375938,0,0.0301968058045475,0.00429176351229644,0,0.0245021408477947,0,0,0,0,0,0,0,0,0.007401046119815,0,0.0068980072767615,0,0.0026116510587036,0.0261147056548765,0.00368229851094379,0.00548467699105417,0.0264021762304229,0.0260825750477208,0,0
"47",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00617351477261097,0,0,0.00624162942685927,0.00523703920704961,0.0118516927934451,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0127971185881397,0.0152744414319742,0,0,0,0,0,0,0,0,1,0,0,0,0,0.0144251409349925,0.0203843610642929,0.0290484911307289,0,0,0.02570466895307,0,0,0.00607782264105854,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"48",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0143457342234803,0.0392212423625823,0.00956739832128402,0,0,0,0,0,0,0,0,0,0,0,0,0.00384984914914829,0,0,0,0,0,0.00762400146809975,0,0,0,0,0.000231663980026742,0,0,0,0,0.00930215020941313,0.0343745852907623,0,1,0,0.0258751253335104,0.0120770082353678,0.0141707026760023,0,0,0.0301715756361834,0.0334274946773921,0.0030232769677974,0.00836710318209658,0,0.0179205998102032,0,0.0140742873719001,0.0105821170251981,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0209368427595237,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00948116894601795,0,0.00155283600253723,0,0,0,0,0.00554498909664316,0,0,0,0,0.00214097076487935,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0108801887388917,0.0128503957718885,0,0,0,0,0.0108821457813693,0.00455062799862559,0.00282254690808871,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"50",0,0.00150646214247981,0,0,0,0,0,0,0,0,0,0,0,0.0191141571981534,0.0474334901846947,0.00856710174639819,0.000297562197491934,0,0,0,0,0.00313909953439262,0,0,0,0,0.003708620324107,0,0.0104827588985926,0,0,0.00231011466573731,0,0,0.0151790201266781,0,0,0,0,0,0,0.00371249000958926,0.00779614598352197,0,0,0.025750978851042,0,0.0258751253335104,0.0108801887388917,1,0.0374264241132548,0.0242284903431326,0.00365401207077126,0,0.019763728739128,0.0458319034592528,0.0168140346501495,0.0178274963918868,0,0.0277172976240279,0,0,0.00494003928240684,0,0,0,0,0,0,0.00250411061728319,0,0,0,0,0,0,0.00828144786452907,0,0,0.0232553771952014,0.00666021332987419,0,0
"51",0,0.000517249829490529,0,0,0,0,0,0,0,0.00310308243191614,0,0,0,0.0345156989251405,0.0620483093264692,0.00410632568598361,0.0247836597523407,0,0.0218422985524383,0,0,0.0158711517740238,0,0,0,0,0.0329415533229647,0,0,0,0,0.00225277030829888,0.0397119691417358,0,0.015131478983889,0.00739831848473004,0,0,0.00354490903035978,0,0,0,0,0,0.020919031376287,0.0279983412596341,0,0.0120770082353678,0.0128503957718885,0.0374264241132548,1,0.0514123464708113,0.0362018353909016,0.0281771922325212,0.000191936048403633,0.0518142420735979,0.0287447683255237,0.0446680245755311,0,0.0654455420523671,0,0,0.0022197625314107,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"52",0,0,0,0,0,0,0,0,0,0.00412953407261766,0,0,0,0.00967568427739555,0.0460485088635962,0.0347335744953981,0.00468175478194321,0,0.0139343572919219,0,0.0179986565113577,0.0113670034169465,0,0,0,0,0.0251890077268455,0,0.00257946882760337,0,0,0,0.00916177710562036,0,0.0172797792299364,0,0.0472222538289833,0.00448363376256768,0.0220636452823579,0.012160782053593,0,0.00403677727691482,0,0,0.0284800438214384,0.0148363635764645,0.0144251409349925,0.0141707026760023,0,0.0242284903431326,0.0514123464708113,1,0.0642876904573403,0.0689922218580005,0.0395686932104215,0.020948048098946,0.0415554371002138,0.000816862730085062,0,0.0702298560639903,0,0,0.00608793985565242,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0176391696520458,0,0,0,0,0
"53",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00103045795832889,0.0246956158483988,0,0,0.0123741121799254,0,0,0,0,0,0,0,0.00972816763469759,0,0,0,0,0,0.0178373496861613,0,0,0,0.0437627358374864,0.00313370562535918,0,0,0,0,0,0,0.00393752101078843,0,0.0203843610642929,0,0,0.00365401207077126,0.0362018353909016,0.0642876904573403,1,0.0351956353006567,0.0194903415683132,0,0.0511209552514791,0,0,0.042372875782207,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"54",0,0,0,0,0,0,0,0,0,0.0109472442853125,0,0,0,0,0.0143065247321724,0.0356735898664355,0.0135717993671937,0,0.0199141100874136,0.0155343855963336,0.0395659215276956,0.00788854351284032,0,0,0,0,0.0284320084935852,0,0,0,0,0,0,0,0.000306248947244463,0.00561713854571018,0.0377808629416405,0.0337253333267179,0.032058172337582,0,0.0224315143089759,0,0,0,0.0201044934051907,0.00240219821569922,0.0290484911307289,0,0,0,0.0281771922325212,0.0689922218580005,0.0351956353006567,1,0.02823597761102,0.00385046308432217,0.0288275557323719,0,0,0.0474201953133097,0,0,0,0,0,0,0,0.00713812770397019,0,0,0,0,0,0,0,0,0,0.023912347123986,0,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00393350182764611,0.0154639734054893,0.0211575739815887,0,0,0,0,0.00893985260995247,0,0,0,0,0,0,0,0.0122354982504468,0,0,0,0,0,0.0161066832257793,0,0.01465600900059,0,0,0.0615878743136164,0,0.0004990120461165,0.00998070090060403,0,0.013471225808793,0.00744564152301855,0,0.0301715756361834,0,0.019763728739128,0.000191936048403633,0.0395686932104215,0.0194903415683132,0.02823597761102,1,0.0286711875382495,0.0158457412689274,0,0,0.0396988694164258,0,0,0.00451615943946525,0,0,0,0.00593427870042502,0.0163914556002716,0,0.00506939270950898,0.00652265813191433,0,0,0,0,0,0,0.0285123584549956,0.0196115653839401,0.0106939380951716,0,0,0.00610159263858977
"56",0.034121454724858,0.0550373046148854,0,0.00607992835070434,0,0,0.0159881338960952,0,0.0381985924571036,0,0,0.024959694447809,0.0498313523913497,0.0793831663705807,0.0942431765339189,0,0.0219370846506148,0.00468425907494672,0,0,0,0.0501520964834854,0,0.00289840454674534,0.00905148797490264,0.048027193601767,0.0250726540092219,0.0133607595934641,0.00414884487703403,0,0,0,0.002425448748796,0,0.0354410301054513,0.00397169816840919,0,0,0,0.0113449454083967,0,0.00682914521369846,0.0829279377188003,0.0162640748359426,0.0154631794903786,0.0610337781584906,0,0.0334274946773921,0.0108821457813693,0.0458319034592528,0.0518142420735979,0.020948048098946,0,0.00385046308432217,0.0286711875382495,1,0.00399076754808883,0.0684389841617145,0,0.0524954425716039,0.00657922045555954,0.000869822598331141,0.0215106469746192,0.0135983511190685,0.0207214406013201,0.0345574888752493,0.0170829454034684,0,0,0.0450314623370041,0.0195144897080429,0.0601687804464232,0,0.00901221482272,0.00423689672566885,0.0392978470195665,0.068125038790158,0.0296658926488604,0.0498895154374482,0.0649839589787896,0.0793104805565627,0.0024989639814262,0.0094745481007147
"57",0,0,0.0102853906668875,0,0,0,0,0,0,0.00375495775993033,0,0,0,0,0.0203731479642209,0.0271380832838631,0,0,0.0257921680564392,0.00574191539733405,0.00693302452803022,0.00974075717747718,0,0,0,0,0.0205978418040374,0,0.00883841709255413,0,0,0,0.0175392159765666,0.0111604303724141,0.00462193648305834,0,0.0200868437857648,0.00365278327319604,0,0,0,0.040753723565585,0,0,0,0,0.02570466895307,0.0030232769677974,0.00455062799862559,0.0168140346501495,0.0287447683255237,0.0415554371002138,0.0511209552514791,0.0288275557323719,0.0158457412689274,0.00399076754808883,1,0,0,0.0248860022079217,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"58",0.0121284957569792,0.031967847901536,0,0,0,0,0.00518970313745375,0,0.0100574484222548,0,0,0.0120640108100627,0.0270770150232854,0.0489354538738343,0.0535072119574492,0,0.0201458287359288,0.00943531179574202,0.00190479012946055,0,0,0.0228317209181006,0,0.000243903817989341,0,0.0253124497927827,0.00849302849210612,0.0108509791589441,0,0,0,0,0.00260913691143363,0,0.0119729591696853,0,0,0,0,0,0,0,0.0313264734129945,0.0107863275757813,0.00761026832850525,0.0247873374375938,0,0.00836710318209658,0.00282254690808871,0.0178274963918868,0.0446680245755311,0.000816862730085062,0,0,0,0.0684389841617145,0,1,0,0.0425587459171722,0.00144022177699143,0,0.00467914914673059,0,0,0.0126874797801138,0,0,0,0.00795789218728765,0,0.0126142258344715,0,0,0,0.01339132699169,0.0341009129144038,0.00246288974352755,0.0108299494655837,0.0259438454765724,0.0283109323244262,0,0
"59",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"60",0,0.00710878738400349,0,0,0,0,0,0,0,0.0102928716418405,0,0,0,0.0249509113036624,0.0425546244716302,0.0104627913863818,0.00203488275234035,0,0.00428484805887867,0,0.0151937593405997,0.0120237073525752,0,0,0,0,0.0365917402260134,0,0.00206786857124642,0,0,0.00650475664928218,0.0299304128720552,0,0.0227945937661701,0.0206792656602921,0.018294379085004,0,0.0068057414357446,0.0144873077656347,0,0.00546107191194474,0.0162583851088891,0.0065624965073468,0.0507064424155063,0.0301968058045475,0.00607782264105854,0.0179205998102032,0,0.0277172976240279,0.0654455420523671,0.0702298560639903,0.042372875782207,0.0474201953133097,0.0396988694164258,0.0524954425716039,0.0248860022079217,0.0425587459171722,0,1,0,0,0.0165596921490634,0,0,0,0,0.00316005777003157,0,0.00466776509568744,0,0.00109451626297981,0,0,0,0,0.0116454207018953,0.0203759055169194,0.00395724858114158,0.0287044328313705,0.00836859131806309,0,0
"61",0.0228327262262665,0.0263579063748747,0,0,0,0,0.00191933280589024,0,0,0,0,0,0,0,0.00264492796016101,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00945572472637054,0,0,0,0,0,0,0,0.0128017568656318,0,0,0.00429176351229644,0,0,0,0,0,0,0,0,0,0.00657922045555954,0,0.00144022177699143,0,0,1,0.0225045406279043,0.0320457137266819,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"62",0,0.00629270166453738,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0109940836764798,0,0.00202153655773715,0.0300710946231295,0,0,0,0,0.00401191227798182,0,0.0101751178647272,0.0156978670488688,0.00317632092874405,0.00458315177701623,0,0,0.0140742873719001,0,0,0,0,0,0,0,0.000869822598331141,0,0,0,0,0.0225045406279043,1,0.0194412053599037,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"63",0.0074710946554993,0.0179388867697503,0.000339862490445857,0,0,0,0,0,0,0,0,0,0,0,0.0113152004437685,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0147941731084211,0.0116868299466348,0,0.0322199082473969,0.00174026874008462,0.0129974563543367,0,0.0102572724727416,0.00490411241668228,0,0.0152680106207739,0.0239874808222569,0.0043164226790915,0.015402760967551,0.0245021408477947,0,0.0105821170251981,0,0.00494003928240684,0.0022197625314107,0.00608793985565242,0,0,0.00451615943946525,0.0215106469746192,0,0.00467914914673059,0,0.0165596921490634,0.0320457137266819,0.0194412053599037,1,0,0,0.00322231132851904,0.000794272927611452,0,0,0.00113693454318582,0,0.00355387609476355,0,0,0,0,0,0,0,0.00544793865715397,0,0,0.00593275372655635
"64",0.0253370278716528,0.0074413155294375,0,0.0154562755077555,0,0,0,0,0.0268262298824324,0,0.0144444168394897,0.00543646591407868,0.0128530219254582,0.0130248444499309,0,0,0,0,0,0,0,0,0,0,0,0.0198502862663654,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0109093360818304,0,0,0,0,0,0,0,0,0,0,0,0,0.0135983511190685,0,0,0,0,0,0,0,1,0.0169852334176419,0.00460240706132943,0,0,0,0,0.00717273752912404,0.0155889302881856,0,0,0.0168112502401311,0.0400174525376478,0.0302726588841464,0,0.0214383922310745,0,0.0239798792772087,0,0
"65",0.0501013530636159,0.017846891636733,0,0,0,0,0,0,0.0294026997813992,0,0,0.0664974934721159,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00721692406542463,0,0,0.0245979139927887,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0336428540019945,0,0,0,0,0,0,0,0,0,0,0,0,0.0207214406013201,0,0,0,0,0,0,0,0.0169852334176419,1,0.0368621041243667,0.028952471220248,0,0,0.0373078469879262,0.0296165890422897,0.0449419915888895,0,0,0.0200314169789931,0.0820205780897102,0.0479976087678153,0.00545447080300889,0.0557109885726373,0.0278223625011924,0.0451320651974201,0,0.00328754489136348
"66",0.0412036840276202,0.0349145469809059,0,0,0,0,0,0,0.0129017016887025,0,0,0.0174424400598046,0,0.0011634017764931,0.00667623600679689,0,0,0,0,0,0,0,0,0,0,0.00614329529022879,0,0,0,0,0,0.00570277534754546,0,0,0.00804894867547217,0,0,0,0,0,0,0,0.0456453458046081,0.00520994854448472,0.00289656441679378,0,0,0,0,0,0,0,0,0,0,0.0345574888752493,0,0.0126874797801138,0,0,0,0,0.00322231132851904,0.00460240706132943,0.0368621041243667,1,0.0128501292123837,0,0,0.0331297336373851,0.00215073617191389,0.0462531884970174,0,0,0,0.0320880372176945,0.0329729676598211,0,0.0186117592228725,0.0269472809289631,0.035439160846845,0,0.00112036246804896
"67",0.0182669320126212,0.020217720088166,0,0,0,0,0,0,0.0102717422695951,0,0,0.0140321073576601,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0130441836483957,0,0,0,0,0.0346269020744991,0,0,0.035007095298353,0,0,0,0,0,0,0,0,0,0,0,0.00593427870042502,0.0170829454034684,0,0,0,0,0,0,0.000794272927611452,0,0.028952471220248,0.0128501292123837,1,0.00944349652048537,0,0.0191824200827213,0.014797104575374,0.0416628971662434,0,0,0,0.0186263944179229,0.0137809931311782,0.0117625769196399,0.0286662236858379,0.014629386303609,0.0298112185855297,0,0.00051910716663757
"68",0,0,0,0,0,0,0,0,0.00391095236130549,0.012570298595015,0,0,0,0,0,0,0,0,0,0,0.00385281644678132,0.0063398534694541,0,0,0,0,0.0034619440571195,0,0,0,0,0,0,0,0,0,0.0147751673597643,0,0.00980814413962163,0.0395066394701361,0.0123858834839959,0,0.00529878375680884,0,0.00665447760262606,0,0,0,0,0,0,0,0,0.00713812770397019,0.0163914556002716,0,0,0,0,0.00316005777003157,0,0,0,0,0,0,0.00944349652048537,1,0.020458477595478,0,0.0404738104639676,0.0134995074764059,0,0,0,0.00419178048195837,0,0.0727117982006099,0.0382600934301732,0,0.00846997791993315,0,0.00350569815296772
"69",0,0,0,0.0112795643192359,0.00960030892912007,0.00926737907929555,0,0,0.0209761301433668,0.0349482597217824,0,0,0,0,0,0,0,0,0,0,0,0.031982494190415,0,0.00278392268866608,0,0.00401156275462665,0.0226191906521179,0,0,0,0,0,0,0,0,0,0,0,0.0032631988811912,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.020458477595478,1,0,0.0118029155377075,0.00945464737306903,0,0,0,0,0,0.0360115214971071,0.00965486645872621,0,0.00913679924048275,0,0
"70",0.0161686379133693,0.0154707580681766,0,0,0,0,0,0,0.0097669146678005,0,0,0.0232368804934045,0,0.00744841643223727,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00708433525833068,0,0,0,0,0,0.00145470564783833,0,0,0,0,0.00557691382750344,0,0,0.0436586136808995,0,9.13310300657691e-05,0,0,0,0,0.00250411061728319,0,0,0,0,0.00506939270950898,0.0450314623370041,0,0.00795789218728765,0,0.00466776509568744,0,0,0.00113693454318582,0,0.0373078469879262,0.0331297336373851,0.0191824200827213,0,0,1,0.0345502724704854,0.0602477187827788,0,0,0,0.0327947447455814,0.0261635173508522,0.00814187682748936,0.0520962742471896,0.073471267129957,0.04628721869428,0.00762506608180539,0.00510528653696099
"71",0.0087993289039326,0,0,0.00373881305721638,0,0,0,0,0.0278194245272437,0.00488835307591965,0,0.0125194052165967,0,0,0,0,0,0,0,0,0,0.00756824984119523,0,0,0,0.00263145327973614,0.00152544314451483,0,0,0,0,0,0,0,0,0,0,0,0,0.0158716379323326,0,0,0.0267314015155426,0,0,0,0,0,0,0,0,0,0,0,0.00652265813191433,0.0195144897080429,0,0,0,0,0,0,0,0.00717273752912404,0.0296165890422897,0.00215073617191389,0.014797104575374,0.0404738104639676,0.0118029155377075,0.0345502724704854,1,0.0542132226078061,0.00199383221615924,0.00173711354100761,0.00577802543612729,0.0404082048528717,0.0273287655488691,0.0499452979044774,0.092012981263857,0.0204322453127995,0.0477371069654594,0,0.0152633761578039
"72",0.0520956728624485,0.0369381606369261,0,0.0149880140788155,0.00360054722815289,0,0.011972319414582,0,0.0518441836712552,0.00596314672153857,0,0.0379119685102848,0.0256014842283268,0.0229971881518304,0.0144436879253908,0,0,0.00195490365913894,0,0,0,0.0332553276998959,0,0,0.00205466615419726,0.0256352382779736,0.000589436610503567,0,0,0,0,0,0,0,0.0109986568086143,0,0,0,0,0.0077306299723261,0,0,0.0712123544034908,0,0,0.007401046119815,0,0,0,0,0,0,0,0,0,0.0601687804464232,0,0.0126142258344715,0,0.00109451626297981,0,0,0.00355387609476355,0.0155889302881856,0.0449419915888895,0.0462531884970174,0.0416628971662434,0.0134995074764059,0.00945464737306903,0.0602477187827788,0.0542132226078061,1,0,0,0.00665402582062149,0.0537907274657764,0.0540608600263191,0.0313655251100831,0.0760657483481123,0.0507597667733592,0.105114039368727,0.0133112865615326,0.0171271184567525
"73",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00199383221615924,0,1,0,0,0.00102849404238661,0,0.00217169187871019,0.0125891689016062,0,0,0,0
"74",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00452389568531375,0.000210323203365978,0,0,0,0,0,0,0.00479170451699042,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0068980072767615,0,0,0,0,0,0,0,0,0,0.00901221482272,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00173711354100761,0,0,1,0,0.00105920076797345,0.0071565908081605,0.0135654630754058,0.0168376283106731,0.00167531495777096,0.00975180054849781,0,0.0106815191259135
"75",0,0,0,0,0,0,0,0,0.0118939154329222,0,0,0.0134475714344849,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00423689672566885,0,0,0,0,0,0,0,0.0168112502401311,0.0200314169789931,0,0,0,0,0,0.00577802543612729,0.00665402582062149,0,0,1,0.0288926609046394,0.0127964267160341,0.00470354503112857,0.021693662645122,0,0.00691177691267347,0,0
"76",0.0484569679527611,0.0180390084469382,0,0.0227162999236265,0,0,0,0,0.0501057715144375,0,0.00402004260564013,0.0770188459987989,0.0313111622884605,0.0297141282456055,0,0,0,0.00332698499447967,0,0,0,0.00424537481473695,0,0.00334622787881641,0.00230848035827319,0.0388590291504095,0,0,0.00756724472930354,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0317825669547557,0,0,0.0026116510587036,0,0,0,0,0,0,0,0,0,0.0392978470195665,0,0.01339132699169,0,0,0,0,0,0.0400174525376478,0.0820205780897102,0.0320880372176945,0.0186263944179229,0.00419178048195837,0,0.0327947447455814,0.0404082048528717,0.0537907274657764,0.00102849404238661,0.00105920076797345,0.0288926609046394,1,0.0873005866562321,0.0216854372815746,0.0814488464775789,0.0326126545829193,0.0771315285033347,0,0.000366317179727012
"77",0.044362597313215,0.0206207167356079,0,0.00622533280004681,0,0,0,0,0.0333799888138976,0,0,0.0675969168133603,0.0538469177195835,0.0551142975991486,0.0347899071362839,0,0.00610845695936009,0.0139360487302275,0,0,0,0.0290155037887587,0,0,0.00276199116494012,0.0463343941567601,0,0,0.00493149560178785,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0369266640347943,0,0,0.0261147056548765,0,0,0,0.00828144786452907,0,0,0,0,0,0.068125038790158,0,0.0341009129144038,0,0.0116454207018953,0,0,0,0.0302726588841464,0.0479976087678153,0.0329729676598211,0.0137809931311782,0,0,0.0261635173508522,0.0273287655488691,0.0540608600263191,0,0.0071565908081605,0.0127964267160341,0.0873005866562321,1,0.0211769809671715,0.0659466839889795,0.0407948002449261,0.0846763872842637,0,0
"78",0.00150190284061025,0,0,0.00941380599117914,0,0,0,0,0.023788351268141,0.0206133222397918,0,0.00740658780652214,0.00171822311592025,0.0133150307758181,0.0103856375879759,0,0,0,0,0,0.00835761489121722,0.0446026267113025,0,0,0,0.0102082860748274,0.02887677137309,0,0,0,0,0,0,0,0,0,0.00733483493770968,0,0.00563997497397451,0.0313579397398515,0,0,0.018624214723468,0,0.00181072857949496,0.00368229851094379,0,0,0,0,0,0.0176391696520458,0,0.023912347123986,0.0285123584549956,0.0296658926488604,0,0.00246288974352755,0,0.0203759055169194,0,0,0,0,0.00545447080300889,0,0.0117625769196399,0.0727117982006099,0.0360115214971071,0.00814187682748936,0.0499452979044774,0.0313655251100831,0.00217169187871019,0.0135654630754058,0.00470354503112857,0.0216854372815746,0.0211769809671715,1,0.0550034125618327,0.015183630119689,0.041809827098912,0,0.00821840704393679
"79",0.024796635963685,0.00776563195346151,0,0.0112103779017856,0,0,0,0,0.044261832576631,0.00216485722503724,0,0.0459735217182331,0.0143616771469861,0.0206237969614931,0.00205839906003435,0,0,0.00466695823351707,0,0,0,0.0195612659568632,0,0,0,0.0252816747997323,0.00324668192987698,0,0.000984939644295641,0,0,0,0,0,0,0,0,0,0,0.0162538936447449,0,0,0.044404612494097,0,0,0.00548467699105417,0,0,0,0,0,0,0,0,0.0196115653839401,0.0498895154374482,0,0.0108299494655837,0,0.00395724858114158,0,0,0,0.0214383922310745,0.0557109885726373,0.0186117592228725,0.0286662236858379,0.0382600934301732,0.00965486645872621,0.0520962742471896,0.092012981263857,0.0760657483481123,0.0125891689016062,0.0168376283106731,0.021693662645122,0.0814488464775789,0.0659466839889795,0.0550034125618327,1,0.0439222100778084,0.0830159364053419,0.0115217339305974,0.0193929850656534
"80",0.0110568581162338,0.014883407490077,0,0,0,0,0,0,0.00747166002266713,0,0,0.0338858675045808,0,0.0200412201243956,0.0296604994084962,0,0,0,0,0,0,0.0157229266304338,0,0,0,0,0.000295276331233969,0,0.0206029471325084,0,0,0,0,0,0.00414797501032089,0.00772258771401206,0,0,0,0,0,0,0.0372753606392331,0.00123366121642389,0.00579107792607873,0.0264021762304229,0,0.0209368427595237,0,0.0232553771952014,0,0,0,0,0.0106939380951716,0.0649839589787896,0,0.0259438454765724,0,0.0287044328313705,0,0,0.00544793865715397,0,0.0278223625011924,0.0269472809289631,0.014629386303609,0,0,0.073471267129957,0.0204322453127995,0.0507597667733592,0,0.00167531495777096,0,0.0326126545829193,0.0407948002449261,0.015183630119689,0.0439222100778084,1,0.0582411118305741,0.0146946407588704,0.0050440118369718
"81",0.054449890979065,0.0363506700978088,0,0.0251604506458041,0.00702411306210897,0.000721250884110533,0.0106838307559238,0,0.0592884010749864,0.00374725095090774,0,0.0635692042069742,0.058077148101126,0.0566151051125919,0.0353794589981943,0,0.00949301041046475,0.0159080647687008,0,0,0,0.0550133493787972,0,0.00717101333126785,0.020046632595076,0.05062835922775,0.0154458270866384,0.000111166014806788,0.00460412066946407,0,0,0,0,0,0,0,0,0,0,0,0,0,0.061943176207503,0,0,0.0260825750477208,0,0,0,0.00666021332987419,0,0,0,0,0,0.0793104805565627,0,0.0283109323244262,0,0.00836859131806309,0,0,0,0.0239798792772087,0.0451320651974201,0.035439160846845,0.0298112185855297,0.00846997791993315,0.00913679924048275,0.04628721869428,0.0477371069654594,0.105114039368727,0,0.00975180054849781,0.00691177691267347,0.0771315285033347,0.0846763872842637,0.041809827098912,0.0830159364053419,0.0582411118305741,1,0.00790825883516737,0.0139275749446135
"82",0,0,0,0,0,0,0,0,0,0,0,0.00164438212162178,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0024989639814262,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00762506608180539,0,0.0133112865615326,0,0,0,0,0,0,0.0115217339305974,0.0146946407588704,0.00790825883516737,1,0
"83",0.00535014334942873,0.00334481669976876,0,0,0,0,0,0,0.00300800304636792,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00829448639298767,0,0,0.0210994975676322,0,0,0,0,0,0,0,0,0,0,0,0.00610159263858977,0.0094745481007147,0,0,0,0,0,0,0.00593275372655635,0,0.00328754489136348,0.00112036246804896,0.00051910716663757,0.00350569815296772,0,0.00510528653696099,0.0152633761578039,0.0171271184567525,0,0.0106815191259135,0,0.000366317179727012,0,0.00821840704393679,0.0193929850656534,0.0050440118369718,0.0139275749446135,0,1


==> plots/HCP_new/low_adp_soft.csv <==
"","V1","V2","V3","V4","V5","V6","V7","V8","V9","V10","V11","V12","V13","V14","V15","V16","V17","V18","V19","V20","V21","V22","V23","V24","V25","V26","V27","V28","V29","V30","V31","V32","V33","V34","V35","V36","V37","V38","V39","V40","V41","V42","V43","V44","V45","V46","V47","V48","V49","V50","V51","V52","V53","V54","V55","V56","V57","V58","V59","V60","V61","V62","V63","V64","V65","V66","V67","V68","V69","V70","V71","V72","V73","V74","V75","V76","V77","V78","V79","V80","V81","V82","V83"
"1",1,0.0638124347258526,0,0.0171364548830042,0,0,0.0170017972617701,0.0142443756087936,0.0466120462976165,0,0,0.0634106993675002,0.0459842911154515,0.03114317618719,0.0083438324873329,0,0,0.0105783008702671,0,0,0,0.0121495196689638,0,0.000891937705692965,0.00291549742747348,0.0288166630274371,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0404780458312849,0,0,0,0,0,0,0,0,0,0,0,0,0.0242592647276172,0,0.00252254756186818,0,0,0.0133440723219933,0,0,0.0150637370619285,0.0397409867308373,0.0312117594862472,0.00804239646951974,0,0,0.00612469420061361,0,0.0417397221077469,0,0,0,0.0383383954916197,0.0340075871704049,0,0.0148230598005754,0.000922594147961228,0.0442215340607866,0,0
"2",0.0638124347258526,1,0,0,0,0,0.0221260538521651,0.000516484559998554,0.0220969489742581,0,0,0.020955126272218,0.0224695000081416,0.0456456912410738,0.0391081871357092,0,0,0.00132415745589256,0,0,0,0.0126573202287356,0,0,0,0.0253770507095413,0,0,0,0,0,0,0,0,0.0352777458424896,0,0,0,0,0,0,0.00197788667635124,0.0522685131542616,0.00250326801179195,0,0,0,0,0,0,0,0,0,0,0,0.0450697205425605,0,0.0222891865257754,0,0,0.0167382229161394,0,0.00859424586421485,0,0.0076378171234408,0.0247923588727733,0.00977339748336636,0,0,0.00576419929294838,0,0.0266863005638804,0,0,0,0.00817624803614037,0.0101019129960039,0,0,0.00502489121366142,0.0262966035239934,0,0
"3",0,0,1,0,0,0.0184741520887701,0,0,0,0.0128044570352429,0,0,0,0,0,0,0.0226397476715733,0.0113093913678519,0.0275351691317888,0,0,0,0,0,0,0,0.00246634162027816,0,0,0,0,0,0.00511790072926765,0,0,0,3.79083867853416e-06,0.00932724516826348,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"4",0.0171364548830042,0,0,1,0.0318522595019469,0.000174694908934633,0,0.0142403069248734,0.0472161974280272,0,0,0,0.0202683639668697,0.00362197577151905,0,0,0,0,0,0,0,0.0158450687738046,0.0086997199947236,0.031849651705473,0.0311955162116714,0.031731504526552,0.000702871486804619,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00330250372730839,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0052932584778305,0,0,0,0,0.00131723270448789,0,0,0.00464621213412144,0,0,0,0.0124031898217135,0,0,0.00124279903142887,0,0.0148062217426498,0,0
"5",0,0,0,0.0318522595019469,1,0.0210263604398855,0,0.0154353768801618,0.0344730052319301,0.00511302667116717,0,0,0.00493826999976141,0,0,0,0,0,0,0,0,0.0177784686668605,0,0.0193088896219713,0.026331729001125,0.0188818965295561,0.00563374262109615,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"6",0,0,0.0184741520887701,0.000174694908934633,0.0210263604398855,1,0,0.00305101997748508,0.0131487934815015,0.0208852032232598,0,0,0,0,0,0,0.00861511483795993,0.00441804639484501,0,0,0,0.0209919538727607,0,0,0.00381188146967046,0,0.0245973565818881,0.00162853524326141,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"7",0.0170017972617701,0.0221260538521651,0,0,0,0,1,0.0122754486107699,0.00360287866281558,0,0,0,0.00481026732277975,0.00582234565472591,0,0,0,0,0,0,0,0.00127643924642261,0,0,0,0.0175021778381598,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0118130858383087,0,0,0,0,0,0,0,0,0,0,0,0,0.00607735732384799,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00202386176314648,0,0,0,0,0,0,0,0,0.00088531632819319,0,0
"8",0.0142443756087936,0.000516484559998554,0,0.0142403069248734,0.0154353768801618,0.00305101997748508,0.0122754486107699,1,0.0103624526488628,0,0,0,0.0103850965208602,0,0,0,0,0,0,0,0,0.0168422435008616,0,0.00607009752270742,0.0136346803708765,0.0110417012392749,0,0.00652031011577333,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"9",0.0466120462976165,0.0220969489742581,0,0.0472161974280272,0.0344730052319301,0.0131487934815015,0.00360287866281558,0.0103624526488628,1,0.00521294305037236,0,0.0197609054564925,0.0263340094704592,0.0194570090201984,0,0,0,0.00458058824413145,0,0,0,0.037648401589123,0,0.0205122693530804,0.031302143238042,0.0467975382868373,0.00804073758203613,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0336456213044929,0,0,0,0,0,0,0,0,0,0,0,0,0.0284003186163607,0,0.000524262039689198,0,0,0,0,0,0.016855646477229,0.0192858700610616,0.00343844535020929,0.000334346777933767,0,0.0101454984601292,0,0.0173639384063934,0.0415033884130913,0,0,0.00183461628312344,0.040007967604652,0.0236657193295589,0.0132699775117834,0.0339692170392399,0,0.0490080820876917,0,0
"10",0,0,0.0128044570352429,0,0.00511302667116717,0.0208852032232598,0,0,0.00521294305037236,1,0,0,0,0,0,0,0,0,0,0,0.000639249165172913,0.0202012633277079,0,0,0,0,0.0364975825214042,0,0,0,0,0,0,0,0,0,0.00119328065471471,0,0.0106391113334453,0,0.00651532933553547,0,0,0,0,0,0,0,0,0,0,0,0,0.00106607710998001,0,0,0,0,0,0.000308278129642531,0,0,0,0,0,0,0,0.00185549503568798,0.0232453037210211,0,0,0,0,0,0,0,0,0.0102457015791582,0,0,0,0,0
"11",0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00439841504473677,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"12",0.0634106993675002,0.020955126272218,0,0,0,0,0,0,0.0197609054564925,0,0,1,0.036533055650288,0.0365920370843942,0,0,0.00617874734492512,0.0274384961217345,0,0,0,0.00753977831694489,0,0,0,0.0233351403948866,0,0,0.0503622920583942,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00709587766118947,0,0,0,0,0,0,0,0,0,0,0,0,0.015011647606351,0,0.0024192459606049,0,0,0,0,0,0,0.055654305892826,0.00745416694578746,0.0036994078323564,0,0,0.0130822335722142,0.00230979952660223,0.0275802254313779,0,0,0.00329430894161835,0.0664727982969291,0.0572504066576732,0,0.0355983603759094,0.0238534842124294,0.0531818256864898,0,0
"13",0.0459842911154515,0.0224695000081416,0,0.0202683639668697,0.00493826999976141,0,0.00481026732277975,0.0103850965208602,0.0263340094704592,0,0,0.036533055650288,1,0.0712313728281575,0.0304720990703883,0,0.0441250464619633,0.0316162354643116,0.00270732475951057,0,0,0.0463188429533147,0.00495186393298193,0.0161800942646962,0.0348913670919037,0.0558239778539392,0.00484758268880373,0.0230804565031489,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00583424306485751,0,0,0.00796575061161243,0,0,0,0,0,0,0,0,0,0.0401362969109927,0,0.0176618605294155,0,0,0,0,0,0.00263255151617062,0,0,0,0,0,0,0,0.0152971166273894,0,0,0,0.0211611182780496,0.0434858154141459,0,0.00435714536546635,0,0.0476723827805465,0,0
"14",0.03114317618719,0.0456456912410738,0,0.00362197577151905,0,0,0.00582234565472591,0,0.0194570090201984,0,0,0.0365920370843942,0.0712313728281575,1,0.0715520463836644,0,0.0420128903062981,0.0233050246435032,0.00415062928376268,0,0,0.0397028764674507,0.00306666353428895,0.0105451381316691,0.0206686402700585,0.0483795226623458,0.0120530156148181,0.0162556193923726,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0224809486179331,0,0,0.0255345140195253,0,0.00494076872296771,0,0.0089144686845748,0.024393718376544,0,0,0,0,0.0694511312668107,0,0.0394647754017869,0,0.0153317658404121,0,0,0,0.00292770314444607,0,0,0,0,0,0,0,0.0130278571929488,0,0,0,0.0196683557407765,0.0447277458804278,0.00377938373785506,0.0109998725966013,0.0103660809486827,0.0464260132641783,0,0
"15",0.0083438324873329,0.0391081871357092,0,0,0,0,0,0,0,0,0,0,0.0304720990703883,0.0715520463836644,1,0,0.0249067877566329,0,0.00947665223512319,0,0,0.0395559990003775,0,0,0,0.0118201725513401,0.0174451185806904,0,0,0,0,0,0,0,0.0364916224953742,0,0,0,0,0,0,0,0.0297196917373488,0,0.00535757491243301,0.0473748259697853,0,0.029203886055519,0,0.0369232100359441,0.0517615917279104,0.0356763165950176,0,0.00430188947921028,0.00493429032106733,0.0839932107643984,0.0103289130663745,0.043590328462728,0,0.0325382579756354,0,0,0.00186465695930299,0,0,0,0,0,0,0,0,0.00464315347484588,0,0,0,0,0.0248004062477315,0.000675822147568827,0,0.0196492664933493,0.0256520588322067,0,0
"16",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0.00613293212486307,0.0135856110491067,0.0131621100033748,0,0,0,0,0,0,0,0.0300479005454606,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,7.56297056765712e-05,0,0,0,0.0240326512209911,0.0142291601368447,0.0251604931600153,0.0104877151640867,0,0.0167502417480057,0,0,0.000427212184494494,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"17",0,0,0.0226397476715733,0,0,0.00861511483795993,0,0,0,0,0,0.00617874734492512,0.0441250464619633,0.0420128903062981,0.0249067877566329,0,1,0.0456923694754612,0.0542357505560581,0.00367895051361744,0.00792346476613434,0.0395182819465547,0,0.000368455019515755,0.00806192554604034,0.0116296902271306,0.0287032452551322,0.0188270860303578,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00253081547075667,0,0,0,0,0.0143330234940831,0,0,0.0031370723516861,0,0.0119027496084514,0,0.0105289885829247,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"18",0.0105783008702671,0.00132415745589256,0.0113093913678519,0,0,0.00441804639484501,0,0,0.00458058824413145,0,0,0.0274384961217345,0.0316162354643116,0.0233050246435032,0,0,0.0456923694754612,1,0.0108346688463068,0,0,0.0229101884447352,0,0,0.0055036758176351,0.0151151198482608,0,0.00181756081843511,0.00397697819809402,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00396429476551214,0,0,0,0.00565746262949922,0,0
"19",0,0,0.0275351691317888,0,0,0,0,0,0,0,0,0,0.00270732475951057,0.00415062928376268,0.00947665223512319,0.00613293212486307,0.0542357505560581,0.0108346688463068,1,0.0123120039300278,0.00818028634128389,0.0207593996310048,0,0,0,0,0.0213456757317196,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0114197532886078,0.00344204771475586,0.00175180186363533,0.00932691729215361,0,0,0.0152035555832909,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"20",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0135856110491067,0.00367895051361744,0,0.0123120039300278,1,0.0233098143546576,0,0,0,0,0,0.000994791827403346,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00548956759606986,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"21",0,0,0,0,0,0,0,0,0,0.000639249165172913,0,0,0,0,0,0.0131621100033748,0.00792346476613434,0,0.00818028634128389,0.0233098143546576,1,0,0,0,0,0,0.0183363166895234,0,0.00218635250926153,0,0,0,0,0,0,0,0,0.00246445039135059,0,0,0,0,0,0,0,0,0.00236870905995407,0,0,0,0,0.00763429298237817,0,0.0292926619337894,0,0,0,0,0,0.00546141894861439,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"22",0.0121495196689638,0.0126573202287356,0,0.0158450687738046,0.0177784686668605,0.0209919538727607,0.00127643924642261,0.0168422435008616,0.037648401589123,0.0202012633277079,0,0.00753977831694489,0.0463188429533147,0.0397028764674507,0.0395559990003775,0,0.0395182819465547,0.0229101884447352,0.0207593996310048,0,0,1,0,0.0181366356234047,0.0322967101631261,0.0406301586052714,0.0534943667995439,0.0306510860432618,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00832912595776469,0,0,0.00255177310827314,0,0,0,0,0.00622835748630036,0.00133428268893227,0,0,0,0.0401154978229992,0,0.0131325871221647,0,0.00199529715280496,0,0,0,0,0,0,0,0,0.0212379636784109,0,0,0.0228903471740857,0,0,0,0,0.0194060509646482,0.0338322535541162,0.00928543208537391,0.0058539063552987,0.0445942828264159,0,0
"23",0,0,0,0.0086997199947236,0,0,0,0,0,0,0,0,0.00495186393298193,0.00306666353428895,0,0,0,0,0,0,0,0,1,0.0158341706153268,0.00777973697272332,0.00902209516582809,0,0.00530615287277708,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"24",0.000891937705692965,0,0,0.031849651705473,0.0193088896219713,0,0,0.00607009752270742,0.0205122693530804,0,0,0,0.0161800942646962,0.0105451381316691,0,0,0.000368455019515755,0,0,0,0,0.0181366356234047,0.0158341706153268,1,0.0335479249612149,0.0292221848349765,0.000241134650462782,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"25",0.00291549742747348,0,0,0.0311955162116714,0.026331729001125,0.00381188146967046,0,0.0136346803708765,0.031302143238042,0,0,0,0.0348913670919037,0.0206686402700585,0,0,0.00806192554604034,0.0055036758176351,0,0,0,0.0322967101631261,0.00777973697272332,0.0335479249612149,1,0.046876686621362,0,0.0279326035009231,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00995443116791161,0,0
"26",0.0288166630274371,0.0253770507095413,0,0.031731504526552,0.0188818965295561,0,0.0175021778381598,0.0110417012392749,0.0467975382868373,0,0,0.0233351403948866,0.0558239778539392,0.0483795226623458,0.0118201725513401,0,0.0116296902271306,0.0151151198482608,0,0,0,0.0406301586052714,0.00902209516582809,0.0292221848349765,0.046876686621362,1,0,0.0180201015035671,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0149412748881706,0,0,0,0,0,0,0,0,0,0,0,0,0.037906904318747,0,0.0153973346182331,0,0,0,0,0,0.00958286965167362,0,0,0,0,0,0,0,0.0156265495174242,0,0,0,0.0287102186052186,0.0363941070480722,0.000392553664079557,0.0155567182416928,0,0.0406809959137474,0,0
"27",0,0,0.00246634162027816,0.000702871486804619,0.00563374262109615,0.0245973565818881,0,0,0.00804073758203613,0.0364975825214042,0,0,0.00484758268880373,0.0120530156148181,0.0174451185806904,0,0.0287032452551322,0,0.0213456757317196,0.000994791827403346,0.0183363166895234,0.0534943667995439,0,0.000241134650462782,0,0,1,0.00588864773249053,0,0,0,0,0,0,0,0,0,0,0.00207609304532081,0,0,0,0,0,0.000499573815028324,0,0,0,0,0,0.0231078621347268,0.0148845080004069,4.651050566298e-05,0.018157806957394,0,0.0150635491059448,0.0101193817945305,0,0,0.0265695468163703,0,0,0,0,0,0,0,0,0.0117643742086139,0,0,0,0,0,0,0,0,0.0184102094740674,0,0,0.00525762788051772,0,0
"28",0,0,0,0,0,0.00162853524326141,0,0.00652031011577333,0,0,0,0,0.0230804565031489,0.0162556193923726,0,0,0.0188270860303578,0.00181756081843511,0,0,0,0.0306510860432618,0.00530615287277708,0,0.0279326035009231,0.0180201015035671,0.00588864773249053,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00334089037619,0,0.000973360462424416,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"29",0,0,0,0,0,0,0,0,0,0,0,0.0503622920583942,0,0,0,0.0300479005454606,0,0.00397697819809402,0,0,0.00218635250926153,0,0,0,0,0,0,0,1,0,0,0,0,0.000622771977700304,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00016394201207999,0,0,0,0,0.00170605885770216,0,0,0,0,0,0,0,0,0,0.0139931411743343,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0103644084647154,0,0,0
"30",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"31",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"32",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0152653607211682,0.00161982467620829,0.0401334670890105,0,0,0,0,0,0,0.0139264785036088,0,0,0.00729778891953031,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00145399689311567,0.00546747534549116,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"33",0,0,0.00511790072926765,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0152653607211682,1,0,0.0194561555004664,0,0.019318952530955,0,0,0,0,0.0178691885091284,0,0,0.0113960009706575,0,0,0,0,0,0.0293607203737232,0,0.00753170954367738,0,0,0,0.00721748639299365,0,0,0.0199217396824723,0,0,0.00192005925462074,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"34",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000622771977700304,0,0,0.00161982467620829,0,1,0.0044254371412808,0,0,0,0,0,0,0.0168103915561451,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000709214911271884,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"35",0,0.0352777458424896,0,0,0,0,0,0,0,0,0,0,0,0,0.0364916224953742,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0401334670890105,0.0194561555004664,0.0044254371412808,1,0,0.00897838743960116,0,0.00543268541655064,0.0243155498674821,0,0.0437691536319929,0.0429121836093023,0.0025569535680135,0.0244203261209234,0,0,0,0,0.00476141906597897,0.00509122872838276,0.00700720404667053,0,0,0.00567497221348737,0.0255874539950897,0,0.00247341736194038,0,0.0128465751649637,0,0.0207255678212596,0.0229281043484499,0,0,0,0.00266905119690483,0,0,0,0,0.000938108198221965,0,0,0,0,0,0,0,0,0,0,0
"36",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00135218238789958,0,0,0,0,0,0,0,0.00879220023461151,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0104870172125725,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"37",0,0,3.79083867853416e-06,0,0,0,0,0,0,0.00119328065471471,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.019318952530955,0,0.00897838743960116,0.00135218238789958,1,0.0287709250158888,0.0262264571313821,0.00204147076636152,0.0229999610724857,0.0069678148676832,0,0,0.0220271379347865,0,0.00273869901550453,0,0,0,0,0.0366419226991355,0.0334941218064772,0.0273900687660081,0.00432176353229802,0,0.00969970375092378,0,0,0.00821470640392024,0,0,0.00328333267871465,0,0,0,0,0.00513869985879351,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"38",0,0,0.00932724516826348,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00246445039135059,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0287709250158888,1,0,0,0.0126540384435868,0,0,0,0,0,0.0049910770838269,0,0,0,0,0,0,0.0230531324085545,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"39",0,0,0,0,0,0,0,0,0,0.0106391113334453,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00207609304532081,0,0,0,0,0,0,0,0.00543268541655064,0,0.0262264571313821,0,1,0,0.0110091385990012,0,0,0,0,0,0,0,0,0,0,0.0117460748600736,0,0.0216139293701797,0,0,0,0,0,0,0,0,0.000915495844207604,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"40",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0243155498674821,0,0.00204147076636152,0,0,1,0,0.00418021756831302,0.0180104914568584,0,0.00925942985046359,0,0,0,0,0,0,0.00195899839138829,0,0,0.0511769132487299,0.0017311851011637,0,0,0,0.00463936651917862,0,0,0,0,0,0,0.0242479623822896,0.0296625763246648,0,0,0.00609758605542745,0,0,0,0,0,0,0.0214828983828809,0.00628536994147026,0,0,0,0
"41",0,0,0,0,0,0,0,0,0,0.00651532933553547,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0229999610724857,0.0126540384435868,0.0110091385990012,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0.0121079371751311,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0023407328929734,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"42",0,0.00197788667635124,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0139264785036088,0.0178691885091284,0.0168103915561451,0.0437691536319929,0,0.0069678148676832,0,0,0.00418021756831302,0,1,0.00931153610090573,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0296764445276866,0,0,0,0,0.000470592610126611,0.00549797058315415,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"43",0.0404780458312849,0.0522685131542616,0,0.00330250372730839,0,0,0.0118130858383087,0,0.0336456213044929,0,0,0.00709587766118947,0.00583424306485751,0.0224809486179331,0.0297196917373488,0,0,0,0,0,0,0.00832912595776469,0,0,0,0.0149412748881706,0,0,0,0,0,0,0,0,0.0429121836093023,0,0,0,0,0.0180104914568584,0,0.00931153610090573,1,0.021645895580816,0.0024443865242675,0.00719299140793297,0,0,0,0,0,0,0,0,0.000401956476688533,0.072272152311633,0,0.0213475395369902,0,0.00603863711120383,0.00264951500903783,0.00579181172010058,0.0142364963071412,0.000845623113528167,0.0234175782732196,0.0362018897768436,0.024954270343215,0,0,0.0332915884376662,0.0166855255081094,0.0606139266410642,0,0,0,0.0216607160217847,0.0271505533777207,0.00848112963419363,0.0342759758033537,0.0270170333816786,0.0516444642483036,0,0.0110302809780922
"44",0,0.00250326801179195,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0025569535680135,0,0,0,0,0,0,0,0.021645895580816,1,0.00553343574907471,0,0,0,0,0,0,0,0,0,0,0.00666310065887127,0,0.00100546083384047,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"45",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00535757491243301,0,0,0,0,0,0,0,0,0,0,0,0.000499573815028324,0,0,0,0,0.00729778891953031,0.0113960009706575,0,0.0244203261209234,0.00879220023461151,0.0220271379347865,0,0,0.00925942985046359,0,0,0.0024443865242675,0.00553343574907471,1,0,0,0,0,0,0.0110969376053239,0.0183924542733201,0,0.0101145724162469,0.0035702088436932,0.00540536193543812,0,0,0,0.0401096987100213,0,0,0.00563237521876076,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"46",0,0,0,0,0,0,0,0,0,0,0,0,0.00796575061161243,0.0255345140195253,0.0473748259697853,0,0.00253081547075667,0,0,0,0,0.00255177310827314,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00719299140793297,0,0,1,0,0.0238336657468939,0,0.0159102098936145,0.0182215072682258,0.00487932446388296,0,0,0,0.050943199425833,0,0.0147928013536188,0,0.0201825844889157,0,0,0.013362044755426,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0167831009724624,0,0,0.0162615312077677,0.0162676684578483,0,0
"47",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00236870905995407,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00273869901550453,0.0049910770838269,0,0,0,0,0,0,0,0,1,0,0,0,0,0.00447075695036698,0.0103257104796056,0.018801867325529,0,0,0.0154303894607075,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"48",0,0,0,0,0,0,0,0,0,0,0,0,0,0.00494076872296771,0.029203886055519,7.56297056765712e-05,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0238336657468939,0,1,0,0.0159005678120478,0.00237372897022419,0.00417373946116187,0,0,0.0202986582245038,0.0236123317304986,0,0,0,0.00809208793163249,0,0.00344382667707099,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.010908351947754,0,0,0
"49",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.000426761249551509,0.00244834163493146,0,0,0,0,0.000595484903653028,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"50",0,0,0,0,0,0,0,0,0,0,0,0,0,0.0089144686845748,0.0369232100359441,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00016394201207999,0,0,0,0,0,0.00476141906597897,0,0,0,0,0,0,0,0,0,0,0.0159102098936145,0,0.0159005678120478,0.000426761249551509,1,0.0267320429810533,0.0137578935855445,0,0,0.00940786117614741,0.0358203053986875,0.00654313049611828,0.00829921310189221,0,0.0177778302016839,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0133544249810557,0,0,0
"51",0,0,0,0,0,0,0,0,0,0,0,0,0,0.024393718376544,0.0517615917279104,0,0.0143330234940831,0,0.0114197532886078,0,0,0.00622835748630036,0,0,0,0,0.0231078621347268,0,0,0,0,0,0.0293607203737232,0,0.00509122872838276,0,0,0,0,0,0,0,0,0,0.0110969376053239,0.0182215072682258,0,0.00237372897022419,0.00244834163493146,0.0267320429810533,1,0.0409638574036761,0.0255855677316373,0.0178214196826285,0,0.0416764252223914,0.0186490144571424,0.0349538832315423,0,0.0554343043130486,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"52",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0356763165950176,0.0240326512209911,0,0,0.00344204771475586,0,0.00763429298237817,0.00133428268893227,0,0,0,0,0.0148845080004069,0,0,0,0,0,0,0,0.00700720404667053,0,0.0366419226991355,0,0.0117460748600736,0.00195899839138829,0,0,0,0,0.0183924542733201,0.00487932446388296,0.00447075695036698,0.00417373946116187,0,0.0137578935855445,0.0409638574036761,1,0.0536178080773504,0.0582840696405185,0.0289358123942408,0.010968574995066,0.0312149993818721,0,0,0.0601275020938161,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00750511205459515,0,0,0,0,0
"53",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0142291601368447,0,0,0.00175180186363533,0,0,0,0,0,0,0,4.651050566298e-05,0,0,0,0,0,0.00753170954367738,0,0,0,0.0334941218064772,0,0,0,0,0,0,0,0,0,0.0103257104796056,0,0,0,0.0255855677316373,0.0536178080773504,1,0.0245587368409098,0.00927503337971974,0,0.0406097856499628,0,0,0.0324050798284359,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"54",0,0,0,0,0,0,0,0,0,0.00106607710998001,0,0,0,0,0.00430188947921028,0.0251604931600153,0.0031370723516861,0,0.00932691729215361,0.00548956759606986,0.0292926619337894,0,0,0,0,0,0.018157806957394,0,0,0,0,0,0,0,0,0,0.0273900687660081,0.0230531324085545,0.0216139293701797,0,0.0121079371751311,0,0,0,0.0101145724162469,0,0.018801867325529,0,0,0,0.0178214196826285,0.0582840696405185,0.0245587368409098,1,0.0178557140193461,0,0.0184386619886814,0,0,0.037105541558412,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0136225618786594,0,0,0,0,0
"55",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00493429032106733,0.0104877151640867,0,0,0,0,0,0,0,0,0,0,0,0,0.00170605885770216,0,0,0,0,0,0.00567497221348737,0,0.00432176353229802,0,0,0.0511769132487299,0,0,0.000401956476688533,0,0.0035702088436932,0,0,0.0202986582245038,0,0.00940786117614741,0,0.0289358123942408,0.00927503337971974,0.0178557140193461,1,0.0188572380941396,0.00581271172403559,0,0,0.0297104494701916,0,0,0,0,0,0,0,0.00675309279288764,0,0,0,0,0,0,0,0,0,0.0185349387458841,0.00967304319043906,0.00073844127566001,0,0,0
"56",0.0242592647276172,0.0450697205425605,0,0,0,0,0.00607735732384799,0,0.0284003186163607,0,0,0.015011647606351,0.0401362969109927,0.0694511312668107,0.0839932107643984,0,0.0119027496084514,0,0,0,0,0.0401154978229992,0,0,0,0.037906904318747,0.0150635491059448,0.00334089037619,0,0,0,0,0,0,0.0255874539950897,0,0,0,0,0.0017311851011637,0,0,0.072272152311633,0.00666310065887127,0.00540536193543812,0.050943199425833,0,0.0236123317304986,0.000595484903653028,0.0358203053986875,0.0416764252223914,0.010968574995066,0,0,0.0188572380941396,1,0,0.0580531930578677,0,0.0421265145695227,0,0,0.011756969641434,0.0038508131705514,0.0108296870415524,0.0251918174923544,0.00730907893537721,0,0,0.0346185656419655,0.00978185363187563,0.0498883289426235,0,0,0,0.029145619725598,0.0582931679060001,0.0197466868844246,0.0399087180705806,0.0545998925413539,0.069022918708357,0,0
"57",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0103289130663745,0.0167502417480057,0,0,0.0152035555832909,0,0,0,0,0,0,0,0.0101193817945305,0,0,0,0,0,0.00721748639299365,0.000709214911271884,0,0,0.00969970375092378,0,0,0,0,0.0296764445276866,0,0,0,0,0.0154303894607075,0,0,0.00654313049611828,0.0186490144571424,0.0312149993818721,0.0406097856499628,0.0184386619886814,0.00581271172403559,0,1,0,0,0.0145089293014419,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"58",0.00252254756186818,0.0222891865257754,0,0,0,0,0,0,0.000524262039689198,0,0,0.0024192459606049,0.0176618605294155,0.0394647754017869,0.043590328462728,0,0.0105289885829247,0,0,0,0,0.0131325871221647,0,0,0,0.0153973346182331,0,0.000973360462424416,0,0,0,0,0,0,0.00247341736194038,0,0,0,0,0,0,0,0.0213475395369902,0.00100546083384047,0,0.0147928013536188,0,0,0,0.00829921310189221,0.0349538832315423,0,0,0,0,0.0580531930578677,0,1,0,0.0321968651635835,0,0,0,0,0,0.00382760682907771,0,0,0,0,0,0.00271465664439473,0,0,0,0.00332001049795414,0.0244867620075992,0,0.00117720283587372,0.0161752104271777,0.0185729874532969,0,0
"59",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"60",0,0,0,0,0,0,0,0,0,0.000308278129642531,0,0,0,0.0153317658404121,0.0325382579756354,0.000427212184494494,0,0,0,0,0.00546141894861439,0.00199529715280496,0,0,0,0,0.0265695468163703,0,0,0,0,0,0.0199217396824723,0,0.0128465751649637,0.0104870172125725,0.00821470640392024,0,0,0.00463936651917862,0,0,0.00603863711120383,0,0.0401096987100213,0.0201825844889157,0,0.00809208793163249,0,0.0177778302016839,0.0554343043130486,0.0601275020938161,0.0324050798284359,0.037105541558412,0.0297104494701916,0.0421265145695227,0.0145089293014419,0.0321968651635835,0,1,0,0,0.0067941696915697,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00184193055618433,0.010192370932464,0,0.0184724132464806,0,0,0
"61",0.0133440723219933,0.0167382229161394,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00264951500903783,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0.0115081641288517,0.0209775017793977,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"62",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00145399689311567,0,0,0.0207255678212596,0,0,0,0,0,0,0.000470592610126611,0.00579181172010058,0,0,0,0,0.00344382667707099,0,0,0,0,0,0,0,0,0,0,0,0,0.0115081641288517,1,0.00836408674930635,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"63",0,0.00859424586421485,0,0,0,0,0,0,0,0,0,0,0,0,0.00186465695930299,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00546747534549116,0.00192005925462074,0,0.0229281043484499,0,0.00328333267871465,0,0.000915495844207604,0,0,0.00549797058315415,0.0142364963071412,0,0.00563237521876076,0.013362044755426,0,0,0,0,0,0,0,0,0,0.011756969641434,0,0,0,0.0067941696915697,0.0209775017793977,0.00836408674930635,1,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0
"64",0.0150637370619285,0,0,0.0052932584778305,0,0,0,0,0.016855646477229,0,0.00439841504473677,0,0.00263255151617062,0.00292770314444607,0,0,0,0,0,0,0,0,0,0,0,0.00958286965167362,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.000845623113528167,0,0,0,0,0,0,0,0,0,0,0,0,0.0038508131705514,0,0,0,0,0,0,0,1,0.00663695060817548,0,0,0,0,0,0,0.00553533906662502,0,0,0.00632665934399463,0.0297705124836092,0.0201972022990917,0,0.0114995724748745,0,0.0141646640849452,0,0
"65",0.0397409867308373,0.0076378171234408,0,0,0,0,0,0,0.0192858700610616,0,0,0.055654305892826,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0139931411743343,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0234175782732196,0,0,0,0,0,0,0,0,0,0,0,0,0.0108296870415524,0,0,0,0,0,0,0,0.00663695060817548,1,0.0268148279249266,0.0186204368928236,0,0,0.027155036483582,0.0195957795172109,0.0346133808603332,0,0,0.00976190319528339,0.0714110122537407,0.0379073801590364,0,0.0455057870259923,0.0176011147687738,0.034849030276199,0,0
"66",0.0312117594862472,0.0247923588727733,0,0,0,0,0,0,0.00343844535020929,0,0,0.00745416694578746,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0362018897768436,0,0,0,0,0,0,0,0,0,0,0,0,0.0251918174923544,0,0.00382760682907771,0,0,0,0,0,0,0.0268148279249266,1,0.00275683839363432,0,0,0.0236545644809856,0,0.0363778970860466,0,0,0,0.0224371211277318,0.0225889368198397,0,0.00901564505536723,0.0176125218106052,0.0254654801366174,0,0
"67",0.00804239646951974,0.00977339748336636,0,0,0,0,0,0,0.000334346777933767,0,0,0.0036994078323564,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00266905119690483,0,0,0,0,0.0242479623822896,0,0,0.024954270343215,0,0,0,0,0,0,0,0,0,0,0,0,0.00730907893537721,0,0,0,0,0,0,0,0,0.0186204368928236,0.00275683839363432,1,0,0,0.00924580758760637,0.00496727415685411,0.0313974103911949,0,0,0,0.00865364253882697,0.0034336637761081,0.00181520717677366,0.0184660669537785,0.00480455411962117,0.0197216622608917,0,0
"68",0,0,0,0,0,0,0,0,0,0.00185549503568798,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00513869985879351,0,0,0.0296625763246648,0.0023407328929734,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00675309279288764,0,0,0,0,0,0,0,0,0,0,0,0,1,0.00948448683643673,0,0.0291919703908561,0.00300144937042102,0,0,0,0,0,0.0616537931903772,0.0275848970493829,0,0,0,0
"69",0,0,0,0.00131723270448789,0,0,0,0,0.0101454984601292,0.0232453037210211,0,0,0,0,0,0,0,0,0,0,0,0.0212379636784109,0,0,0,0,0.0117643742086139,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00948448683643673,1,0,0.000854773204486177,0,0,0,0,0,0,0.025181331472706,0,0,0,0,0
"70",0.00612469420061361,0.00576419929294838,0,0,0,0,0,0,0,0,0,0.0130822335722142,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0332915884376662,0,0,0,0,0,0,0,0,0,0,0,0,0.0346185656419655,0,0,0,0,0,0,0,0,0.027155036483582,0.0236545644809856,0.00924580758760637,0,0,1,0.0240389500599871,0.0496672991486754,0,0,0,0.0228319723242536,0.01669308174232,0,0.0415394804366805,0.0627694470127751,0.0359409693740413,0,0
"71",0,0,0,0,0,0,0,0,0.0173639384063934,0,0,0.00230979952660223,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00609758605542745,0,0,0.0166855255081094,0,0,0,0,0,0,0,0,0,0,0,0,0.00978185363187563,0,0,0,0,0,0,0,0,0.0195957795172109,0,0.00496727415685411,0.0291919703908561,0.000854773204486177,0.0240389500599871,1,0.043696122444103,0,0,0,0.030643906647364,0.0175774202188432,0.0390698316642836,0.0805752549192176,0.0104704911589549,0.0371993658939736,0,0.00540986472616747
"72",0.0417397221077469,0.0266863005638804,0,0.00464621213412144,0,0,0.00202386176314648,0,0.0415033884130913,0,0,0.0275802254313779,0.0152971166273894,0.0130278571929488,0.00464315347484588,0,0,0,0,0,0,0.0228903471740857,0,0,0,0.0156265495174242,0,0,0,0,0,0,0,0,0.000938108198221965,0,0,0,0,0,0,0,0.0606139266410642,0,0,0,0,0,0,0,0,0,0,0,0,0.0498883289426235,0,0.00271465664439473,0,0,0,0,0,0.00553533906662502,0.0346133808603332,0.0363778970860466,0.0313974103911949,0.00300144937042102,0,0.0496672991486754,0.043696122444103,1,0,0,0,0.043590855646698,0.0438962503729322,0.0209385266558051,0.0653960847003585,0.0404834676511807,0.0941118262335656,0.00346085314674348,0.00702684121347654
"73",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0,0,0.00221094708476813,0,0,0,0
"74",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,1,0,0,0,0.00353810859514852,0.00668068537604248,0,0,0,0
"75",0,0,0,0,0,0,0,0,0.00183461628312344,0,0,0.00329430894161835,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00632665934399463,0.00976190319528339,0,0,0,0,0,0,0,0,0,1,0.0183810227102911,0.00295588704985552,0,0.0117624640802468,0,0,0,0
"76",0.0383383954916197,0.00817624803614037,0,0.0124031898217135,0,0,0,0,0.040007967604652,0,0,0.0664727982969291,0.0211611182780496,0.0196683557407765,0,0,0,0,0,0,0,0,0,0,0,0.0287102186052186,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0216607160217847,0,0,0,0,0,0,0,0,0,0,0,0,0.029145619725598,0,0.00332001049795414,0,0,0,0,0,0.0297705124836092,0.0714110122537407,0.0224371211277318,0.00865364253882697,0,0,0.0228319723242536,0.030643906647364,0.043590855646698,0,0,0.0183810227102911,1,0.077257984602803,0.0117278306797632,0.0714428759680251,0.022403944613809,0.0668559642153423,0,0
"77",0.0340075871704049,0.0101019129960039,0,0,0,0,0,0,0.0236657193295589,0,0,0.0572504066576732,0.0434858154141459,0.0447277458804278,0.0248004062477315,0,0,0.00396429476551214,0,0,0,0.0194060509646482,0,0,0,0.0363941070480722,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0271505533777207,0,0,0.0167831009724624,0,0,0,0,0,0,0,0,0,0.0582931679060001,0,0.0244867620075992,0,0.00184193055618433,0,0,0,0.0201972022990917,0.0379073801590364,0.0225889368198397,0.0034336637761081,0,0,0.01669308174232,0.0175774202188432,0.0438962503729322,0,0,0.00295588704985552,0.077257984602803,1,0.0116144209714342,0.0558597010495213,0.0311696906526105,0.0742382536526763,0,0
"78",0,0,0,0,0,0,0,0,0.0132699775117834,0.0102457015791582,0,0,0,0.00377938373785506,0.000675822147568827,0,0,0,0,0,0,0.0338322535541162,0,0,0,0.000392553664079557,0.0184102094740674,0,0,0,0,0,0,0,0,0,0,0,0,0.0214828983828809,0,0,0.00848112963419363,0,0,0,0,0,0,0,0,0.00750511205459515,0,0.0136225618786594,0.0185349387458841,0.0197466868844246,0,0,0,0.010192370932464,0,0,0,0,0,0,0.00181520717677366,0.0616537931903772,0.025181331472706,0,0.0390698316642836,0.0209385266558051,0,0.00353810859514852,0,0.0117278306797632,0.0116144209714342,1,0.0443356776441222,0.00514220513527515,0.0314677271614955,0,0
"79",0.0148230598005754,0,0,0.00124279903142887,0,0,0,0,0.0339692170392399,0,0,0.0355983603759094,0.00435714536546635,0.0109998725966013,0,0,0,0,0,0,0,0.00928543208537391,0,0,0,0.0155567182416928,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00628536994147026,0,0,0.0342759758033537,0,0,0,0,0,0,0,0,0,0,0,0.00967304319043906,0.0399087180705806,0,0.00117720283587372,0,0,0,0,0,0.0114995724748745,0.0455057870259923,0.00901564505536723,0.0184660669537785,0.0275848970493829,0,0.0415394804366805,0.0805752549192176,0.0653960847003585,0.00221094708476813,0.00668068537604248,0.0117624640802468,0.0714428759680251,0.0558597010495213,0.0443356776441222,1,0.0336603492706747,0.0723723433482565,0.00156667518012882,0.0094264209514791
"80",0.000922594147961228,0.00502489121366142,0,0,0,0,0,0,0,0,0,0.0238534842124294,0,0.0103660809486827,0.0196492664933493,0,0,0,0,0,0,0.0058539063552987,0,0,0,0,0,0,0.0103644084647154,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0270170333816786,0,0,0.0162615312077677,0,0.010908351947754,0,0.0133544249810557,0,0,0,0,0.00073844127566001,0.0545998925413539,0,0.0161752104271777,0,0.0184724132464806,0,0,0,0,0.0176011147687738,0.0176125218106052,0.00480455411962117,0,0,0.0627694470127751,0.0104704911589549,0.0404834676511807,0,0,0,0.022403944613809,0.0311696906526105,0.00514220513527515,0.0336603492706747,1,0.047891874563376,0.00440049133866351,0
"81",0.0442215340607866,0.0262966035239934,0,0.0148062217426498,0,0,0.00088531632819319,0,0.0490080820876917,0,0,0.0531818256864898,0.0476723827805465,0.0464260132641783,0.0256520588322067,0,0,0.00565746262949922,0,0,0,0.0445942828264159,0,0,0.00995443116791161,0.0406809959137474,0.00525762788051772,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0516444642483036,0,0,0.0162676684578483,0,0,0,0,0,0,0,0,0,0.069022918708357,0,0.0185729874532969,0,0,0,0,0,0.0141646640849452,0.034849030276199,0.0254654801366174,0.0197216622608917,0,0,0.0359409693740413,0.0371993658939736,0.0941118262335656,0,0,0,0.0668559642153423,0.0742382536526763,0.0314677271614955,0.0723723433482565,0.047891874563376,1,0,0.0041594607484362
"82",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00346085314674348,0,0,0,0,0,0,0.00156667518012882,0.00440049133866351,0,1,0
"83",0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.0110302809780922,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0,0.00540986472616747,0.00702684121347654,0,0,0,0,0,0,0.0094264209514791,0,0.0041594607484362,0,1


==> plots/HCP_new/res.txt <==
low： 80.42%
high:  72.93%
